Optimal Quota for a Multi-species Fishing Models

A Stochastic Control Problem can be solved by Dynamic Programming or Distributed Optimal Control with the Kolmogorov equation for the probability density of the Markov process of the problem. It can be solved also with Supervised Learning. We shall compare these two classes of methods for the control of fisheries. Fishing quotas are unpleasant but efficient to control the productivity of a fishing site. A popular model has a vector-valued stochastic differential equation for the biomass of the different species. Optimization of quota will be obtained by a gradient method applied to the least square difference with an ideal state weighted by the probability density of the biomasses. Alternatively a deep neural network which preserves the Markov property of the problem can be trained with a stochastic gradient algorithm. The model is extended to distributed fishing sites and biomass is stabilized by adjusting the quota to its time derivative.

==> fig/easyu2D.txt <==
0 0.484578 1.02114 0.5 0.979986
0.04 0.548493 1.03712 0.45 0.959083
0.08 0.57461 1.04365 0.4 0.946663
0.12 0.601132 1.05028 0.4 0.948464
0.16 0.640347 1.06009 0.4 0.961485
0.2 0.664366 1.06609 0.4 0.971608
0.24 0.697403 1.07435 0.4 0.973858
0.28 0.716852 1.07921 0.4 0.988221
0.32 0.76338 1.09084 0.4 1.00112
0.36 0.79488 1.09872 0.4 1.01679
0.4 0.807074 1.10177 0.4 1.02508
0.44 0.787542 1.09689 0.4 1.02884
0.48 0.787873 1.09697 0.4 1.0406
0.52 0.800009 1.1 0.4 1.04367
0.56 0.804742 1.10119 0.4 1.0491
0.6 0.817236 1.10431 0.4 1.06163
0.64 0.816337 1.10408 0.4 1.06925
0.68 0.787476 1.09687 0.4 1.07583
0.72 0.782051 1.09551 0.4 1.07711
0.76 0.782933 1.09573 0.4 1.08506
0.8 0.807083 1.10177 0.4 1.0901
0.84 0.822531 1.10563 0.4 1.09018
0.88 0.8111 1.10277 0.4 1.09793
0.92 0.806688 1.10167 0.4 1.10119
0.96 0.788921 1.09723 0.428326 1.10875
1 0.7997 1.09992 0.45393 1.10363
1.04 0.809793 1.10245 0.515541 1.11533
1.08 0.790955 1.09774 0.550015 1.11107
1.12 0.775281 1.09382 0.58201 1.10574
1.16 0.745673 1.08642 0.661108 1.11359
1.2 0.756934 1.08923 0.746433 1.10775
1.24 0.777222 1.09431 0.784366 1.09872
1.28 0.744188 1.08605 0.78667 1.09488
1.32 0.76341 1.09085 0.76753 1.08126
1.36 0.743183 1.0858 0.710208 1.07652
1.4 0.768189 1.09205 0.650406 1.07085
1.44 0.797335 1.09933 0.549077 1.06671
1.48 0.8018 1.10045 0.445591 1.07346
1.52 0.784666 1.09617 0.4 1.08105
1.56 0.778918 1.09473 0.4 1.08666
1.6 0.776669 1.09417 0.4 1.09447
1.64 0.767122 1.09178 0.451218 1.10697
1.68 0.765493 1.09137 0.526013 1.11048
1.72 0.755129 1.08878 0.606717 1.11155
1.76 0.788244 1.09706 0.691561 1.10999
1.8 0.786016 1.0965 0.685539 1.09556
1.84 0.790161 1.09754 0.632951 1.08336
1.88 0.78478 1.0962 0.576297 1.08338
1.92 0.798546 1.09964 0.536026 1.08613
1.96 0.799403 1.09985 0.489289 1.08795

==> fig/histnq.txt <==
0   56.9699   57.0672   50
1   56.8134   57.1608   50
2   56.6405   57.2522   50
3   56.4502   57.3421   50
4   56.2433   57.4312   50
5   56.021   57.5203   50
6   55.7844   57.61   50
7   55.5346   57.7008   50
8   55.2731   57.7931   50
9   55.0006   57.8872   50
10   54.7177   57.9836   50
11   54.426   58.0823   50
12   54.1264   58.1836   50
13   53.8198   58.2874   50
14   53.5072   58.394   50
15   53.1899   58.5033   50
16   52.8684   58.6152   50
17   52.5434   58.7299   50
18   52.2159   58.8472   50
19   51.8865   58.9672   50
20   51.5558   59.0899   50
21   51.2244   59.2151   50
22   50.8932   59.343   50
23   50.5622   59.4734   50
24   50.2322   59.6064   50
25   49.9033   59.7421   50
26   49.576   59.8805   50
27   49.2505   60.0216   50
28   48.9273   60.1655   50
29   48.6065   60.3123   50
30   48.2885   60.4619   50
31   47.9736   60.6145   50
32   47.6623   60.7699   50
33   47.3544   60.9282   50
34   47.0504   61.0893   50
35   46.7504   61.2531   50
36   46.4546   61.4196   50
37   46.163   61.5887   50
38   45.876   61.7603   50
39   45.5934   61.9343   50
40   45.3155   62.1104   50
41   45.0423   62.2887   50
42   44.7738   62.4691   50
43   44.51   62.6516   50
44   44.2511   62.8362   50
45   43.9971   63.0228   50
46   43.748   63.2114   50
47   43.5039   63.4019   50
48   43.2647   63.5944   50
49   43.0303   63.7887   50
50   42.8008   63.9847   50
51   42.576   64.1821   50
52   42.3561   64.3805   50
53   42.1408   64.5796   50
54   41.9301   64.7789   50
55   41.7239   64.9777   50
56   41.5223   65.1756   50
57   41.325   65.3716   50
58   41.1321   65.5651   50
59   40.9435   65.7551   50
60   40.759   65.9409   50
61   40.5786   66.1215   50
62   40.4022   66.2961   50
63   40.2296   66.4641   50
64   40.0606   66.6249   50
65   39.8954   66.778   50
66   39.7338   66.9233   50
67   39.5757   67.0605   50
68   39.421   67.19   50
69   39.2694   67.3119   50
70   39.1209   67.4269   50
71   38.9756   67.5355   50
72   38.8334   67.6386   50
73   38.6942   67.7372   50
74   38.5578   67.8321   50
75   38.4243   67.9246   50
76   38.2936   68.0158   50
77   38.1654   68.107   50
78   38.04   68.1992   50
79   37.9173   68.2939   50
80   37.7972   68.3921   50
81   37.6798   68.495   50
82   37.5648   68.6038   50
83   37.4523   68.7196   50
84   37.3424   68.8434   50
85   37.2349   68.9762   50
86   37.13   69.1189   50
87   37.0276   69.2725   50
88   36.9277   69.4376   50
89   36.8301   69.6151   50
90   36.7351   69.8055   50
91   36.6422   70.0096   50
92   36.5517   70.2278   50
93   36.4635   70.4606   50
94   36.3778   70.7082   50
95   36.2947   70.9711   50
96   36.214   71.2493   50
97   36.1358   71.5431   50
98   36.06   71.8524   50
99   35.9864   72.1773   50
100   35.9152   72.5178   50
101   35.8463   72.8737   50
102   35.7797   73.245   50
103   35.7152   73.6314   50
104   35.6532   74.0328   50
105   35.5933   74.449   50
106   35.5355   74.8799   50
107   35.4799   75.3252   50
108   35.4263   75.7848   50
109   35.3749   76.2583   50
110   35.3255   76.7456   50
111   35.278   77.2466   50
112   35.2325   77.7608   50
113   35.1889   78.2881   50
114   35.1472   78.8282   50
115   35.1074   79.3807   50
116   35.0694   79.9452   50
117   35.033   80.5214   50
118   34.9981   81.1086   50
119   34.9648   81.7064   50
120   34.9329   82.3142   50
121   34.9026   82.9311   50
122   34.8738   83.5564   50
123   34.8464   84.1892   50
124   34.8202   84.8285   50
125   34.7951   85.4733   50
126   34.7712   86.1225   50
127   34.8013   86.775   50
128   34.833   87.4293   50
129   34.8663   88.0842   50
130   34.9012   88.7388   50
131   34.9377   89.3919   50
132   34.9757   90.0426   50
133   35.0153   90.69   50
134   35.0563   91.3331   50
135   35.0987   91.9709   50
136   35.1426   92.6026   50
137   35.1878   93.2273   50
138   35.2345   93.844   50
139   35.2825   94.4521   50
140   35.332   95.0505   50
141   35.3828   95.6386   50
142   35.4349   96.2156   50
143   35.4884   96.7808   50
144   35.5433   97.3336   50
145   35.5995   97.8736   50
146   35.657   98.4   50
147   35.7158   98.9126   50
148   35.776   99.4108   50
149   35.8375   99.8945   50
150   35.9003   100.363   50
151   35.9645   100.817   50
152   36.03   101.255   50
153   36.0969   101.678   50
154   36.1652   102.085   50
155   36.2348   102.475   50
156   36.3058   102.85   50
157   36.3782   103.208   50
158   36.4551   103.55   50
159   36.5333   103.875   50
160   36.613   104.183   50
161   36.694   104.474   50
162   36.7765   104.746   50
163   36.8604   105.001   50
164   36.9457   105.235   50
165   37.0325   105.449   50
166   37.1206   105.643   50
167   37.2101   105.817   50
168   37.301   105.972   50
169   37.3933   106.108   50
170   37.487   106.226   50
171   37.5821   106.325   50
172   37.6784   106.407   50
173   37.7761   106.472   50
174   37.8751   106.52   50
175   37.9753   106.554   50
176   38.0768   106.573   50
177   38.1795   106.579   50
178   38.2833   106.572   50
179   38.3883   106.552   50
180   38.4944   106.522   50
181   38.6015   106.481   50
182   38.7096   106.432   50
183   38.8186   106.375   50
184   38.9285   106.313   50
185   39.0392   106.245   50
186   39.1507   106.174   50
187   39.2629   106.101   50
188   39.3757   106.026   50
189   39.4892   105.952   50
190   39.6031   105.878   50
191   39.7176   105.807   50
192   39.8325   105.739   50
193   39.9479   105.674   50
194   40.0635   105.614   50
195   40.1795   105.559   50
196   40.2957   105.511   50
197   40.4122   105.469   50
198   40.5289   105.435   50
199   40.6458   105.408   50
200   40.7628   105.391   50
201   40.8801   105.383   50
202   40.9975   105.385   50
203   41.115   105.397   50
204   41.2328   105.422   50
205   41.3508   105.458   50
206   41.4689   105.508   50
207   41.5874   105.571   50
208   41.7061   105.649   50
209   41.8252   105.742   50
210   41.9446   105.851   50
211   42.0645   105.977   50
212   42.1849   106.12   50
213   42.3058   106.281   50
214   42.4272   106.461   50
215   42.5494   106.66   50
216   42.6722   106.879   50
217   42.7958   107.119   50
218   42.9203   107.378   50
219   43.0457   107.659   50
220   43.172   107.961   50
221   43.2994   108.284   50
222   43.428   108.628   50
223   43.5577   108.995   50
224   43.6886   109.382   50
225   43.8209   109.792   50
226   43.9546   110.223   50
227   44.0897   110.675   50
228   44.2262   111.149   50
229   44.3643   111.645   50
230   44.504   112.161   50
231   44.6453   112.698   50
232   44.7883   113.256   50
233   44.9329   113.834   50
234   45.0792   114.432   50
235   45.2272   115.049   50
236   45.377   115.686   50
237   45.5285   116.34   50
238   45.6817   117.013   50
239   45.8366   117.703   50
240   45.9933   118.409   50
241   46.1516   119.131   50
242   46.3116   119.867   50
243   46.4732   120.617   50
244   46.6364   121.379   50
245   46.8013   122.153   50
246   46.9676   122.936   50
247   47.1354   123.728   50
248   47.3047   124.527   50
249   47.4754   125.33   50


==> fig/histwq.txt <==
0   56.9699   57.0672   50
1   56.8134   57.1608   50
2   56.6405   57.2522   46.9575
3   56.4618   57.3421   43.8025
4   56.2806   57.4312   40.5928
5   56.1   57.5201   37.3839
6   55.9228   57.6093   34.225
7   55.7512   57.6993   31.1577
8   55.5875   57.7904   28.2207
9   55.4326   57.8827   25.435
10   55.2875   57.9766   22.8161
11   55.1529   58.0721   20.3814
12   55.0291   58.1691   18.1376
13   54.9162   58.2677   16.0864
14   54.8141   58.3679   14.2261
15   54.7223   58.4695   12.5521
16   54.6403   58.5725   11.0537
17   54.5675   58.6767   9.72034
18   54.5031   58.7821   8.5413
19   54.4466   58.8886   7.50402
20   54.3971   58.996   6.59536
21   54.354   59.1044   5.80314
22   54.3167   59.2136   5.11633
23   54.2845   59.3236   4.52272
24   54.2567   59.4344   4.01233
25   54.233   59.5459   3.57541
26   54.2129   59.6583   3.20335
27   54.1958   59.7716   2.88872
28   54.1815   59.8857   2.62465
29   54.1696   60.0007   2.40517
30   54.1599   60.1167   2.22519
31   54.152   60.2336   2.08015
32   54.1458   60.3514   1.96605
33   54.1411   60.4701   1.87934
34   54.1378   60.5896   1.81706
35   54.1356   60.71   1.77657
36   54.1344   60.8309   1.75562
37   54.1342   60.9525   1.75219
38   54.1349   61.0747   1.76457
39   54.1364   61.1972   1.79114
40   54.1385   61.3199   1.83053
41   54.1412   61.4428   1.88147
42   54.1446   61.5659   1.94277
43   54.1484   61.6891   2.01341
44   54.1527   61.8124   2.09241
45   54.1573   61.9358   2.17882
46   54.1624   62.0593   2.27176
47   54.1677   62.1829   2.37032
48   54.1733   62.3065   2.47366
49   54.1791   62.43   2.58088
50   54.1851   62.5533   2.69116
51   54.1912   62.6763   2.80367
52   54.1974   62.7984   2.91759
53   54.2036   62.9195   3.03206
54   54.2098   63.039   3.14628
55   54.2159   63.1564   3.25945
56   54.2219   63.2711   3.37078
57   54.2278   63.3823   3.47948
58   54.2335   63.4894   3.58484
59   54.239   63.5915   3.68618
60   54.2443   63.6878   3.78281
61   54.2492   63.7775   3.87412
62   54.2539   63.8599   3.95962
63   54.2582   63.9343   4.03885
64   54.2621   64.0002   4.11138
65   54.2657   64.0571   4.17699
66   54.2688   64.1051   4.23551
67   54.2716   64.1439   4.28683
68   54.274   64.1739   4.33097
69   54.276   64.1953   4.36792
70   54.2776   64.2088   4.39785
71   54.2789   64.215   4.4212
72   54.2798   64.2149   4.43828
73   54.2804   64.2092   4.44947
74   54.2808   64.1992   4.4553
75   54.2808   64.1859   4.45626
76   54.2806   64.1706   4.453
77   54.2803   64.1543   4.44609
78   54.2797   64.1385   4.43625
79   54.2791   64.1242   4.42416
80   54.2783   64.1127   4.41057
81   54.2775   64.1051   4.39607
82   54.2768   64.1026   4.38144
83   54.276   64.1062   4.36738
84   54.2753   64.117   4.35466
85   54.2747   64.1359   4.34391
86   54.2743   64.1638   4.33575
87   54.274   64.2016   4.33087
88   54.274   64.2501   4.32975
89   54.2741   64.3098   4.33296
90   54.2746   64.3816   4.34105
91   54.2753   64.4659   4.35443
92   54.2763   64.5632   4.37348
93   54.2777   64.674   4.39865
94   54.2794   64.7986   4.43026
95   54.2815   64.9372   4.46865
96   54.2839   65.09   4.51397
97   54.2868   65.2571   4.56643
98   54.29   65.4386   4.62609
99   54.2937   65.6344   4.69304
100   54.2977   65.8446   4.7673
101   54.3021   66.0691   4.84882
102   54.3069   66.3077   4.93739
103   54.3121   66.5602   5.03282
104   54.3177   66.8264   5.13516
105   54.3236   67.1063   5.24396
106   54.3298   67.3996   5.35888
107   54.3364   67.7061   5.47965
108   54.3432   68.0255   5.60581
109   54.3504   68.3578   5.73713
110   54.3578   68.7026   5.87313
111   54.3654   69.0597   6.01324
112   54.3732   69.4289   6.15697
113   54.3812   69.8099   6.30388
114   54.3893   70.2025   6.45346
115   54.3976   70.6063   6.60516
116   54.4059   71.0209   6.75842
117   54.4143   71.4459   6.91265
118   54.4227   71.8809   7.06721
119   54.4311   72.3254   7.22165
120   54.4395   72.7786   7.37556
121   54.4478   73.24   7.52849
122   54.4561   73.7087   7.6801
123   54.4642   74.1839   7.82992
124   54.4723   74.6647   7.97749
125   54.4802   75.1501   8.1225
126   54.4879   75.639   8.26466
127   54.4955   76.1304   8.40378
128   54.5029   76.6233   8.53974
129   54.5101   77.1166   8.67239
130   54.5172   77.6094   8.80173
131   54.5241   78.1006   8.92759
132   54.5307   78.5894   9.05007
133   54.5372   79.0748   9.16913
134   54.5435   79.556   9.28506
135   54.5497   80.0321   9.39788
136   54.5557   80.5022   9.5077
137   54.5615   80.9654   9.6148
138   54.5672   81.4211   9.71929
139   54.5728   81.8682   9.82154
140   54.5783   82.3062   9.92178
141   54.5837   82.7342   10.0203
142   54.589   83.1515   10.1173
143   54.5942   83.5576   10.2131
144   54.5994   83.9518   10.308
145   54.6045   84.3336   10.4023
146   54.6096   84.7025   10.4961
147   54.6148   85.0581   10.5899
148   54.6199   85.4001   10.6837
149   54.625   85.7281   10.7777
150   54.6302   86.042   10.8721
151   54.6354   86.3415   10.9671
152   54.6406   86.6264   11.0631
153   54.6459   86.8963   11.1601
154   54.6513   87.1511   11.2583
155   54.6567   87.3908   11.3577
156   54.6622   87.615   11.4586
157   54.6678   87.8238   11.5608
158   54.6735   88.017   11.6644
159   54.6792   88.1946   11.7696
160   54.685   88.3562   11.8761
161   54.691   88.5013   11.9842
162   54.697   88.6296   12.0939
163   54.703   88.7403   12.2051
164   54.7092   88.8325   12.3178
165   54.7154   88.9053   12.4319
166   54.7218   88.9588   12.5473
167   54.7281   88.9937   12.6639
168   54.7346   89.011   12.7815
169   54.7411   89.0107   12.8999
170   54.7476   88.9929   13.0189
171   54.7541   88.958   13.1385
172   54.7607   88.9067   13.2584
173   54.7673   88.8398   13.3784
174   54.7738   88.7582   13.4981
175   54.7803   88.6629   13.6172
176   54.7868   88.5548   13.7356
177   54.7932   88.4344   13.8529
178   54.7996   88.3026   13.9686
179   54.8058   88.1601   14.0825
180   54.812   88.0081   14.1944
181   54.818   87.8478   14.3038
182   54.8238   87.6803   14.4103
183   54.8295   87.507   14.5136
184   54.8349   87.3293   14.6131
185   54.8402   87.1486   14.7086
186   54.8452   86.9661   14.7999
187   54.8499   86.7831   14.8868
188   54.8544   86.6007   14.969
189   54.8587   86.42   15.046
190   54.8626   86.2421   15.1181
191   54.8663   86.0679   15.1848
192   54.8697   85.8984   15.2465
193   54.8727   85.7342   15.3024
194   54.8755   85.5763   15.3535
195   54.8781   85.4252   15.3997
196   54.8803   85.2816   15.4413
197   54.8824   85.1463   15.4785
198   54.8842   85.0196   15.5118
199   54.8859   84.9023   15.5419
200   54.8874   84.7948   15.5689
201   54.8887   84.6978   15.5933
202   54.8899   84.6119   15.6156
203   54.8911   84.5375   15.6366
204   54.8922   84.4753   15.6568
205   54.8933   84.4258   15.6768
206   54.8944   84.3896   15.6975
207   54.8956   84.3672   15.7194
208   54.8969   84.3593   15.7432
209   54.8984   84.3665   15.7694
210   54.9   84.3893   15.799
211   54.9018   84.4283   15.8329
212   54.904   84.4839   15.8714
213   54.9064   84.5568   15.9151
214   54.9091   84.6473   15.9645
215   54.9121   84.7559   16.0201
216   54.9156   84.883   16.0827
217   54.9194   85.0289   16.153
218   54.9237   85.1938   16.2316
219   54.9285   85.3782   16.3188
220   54.9338   85.582   16.4149
221   54.9396   85.8056   16.5204
222   54.9459   86.0491   16.6354
223   54.9528   86.3125   16.761
224   54.9602   86.5959   16.8962
225   54.9683   86.8994   17.0421
226   54.9769   87.2229   17.1986
227   54.9861   87.5666   17.366
228   54.9959   87.9302   17.5444
229   55.0063   88.3137   17.7344
230   55.0173   88.717   17.9346
231   55.0289   89.1399   18.1453
232   55.0411   89.5821   18.3666
233   55.0538   90.0434   18.5979
234   55.0671   90.5234   18.8396
235   55.081   91.0217   19.0906
236   55.0954   91.538   19.3518
237   55.1102   92.0717   19.6213
238   55.1255   92.6223   19.8987
239   55.1412   93.1892   20.1843
240   55.1574   93.7717   20.4765
241   55.1739   94.369   20.776
242   55.1908   94.9803   21.083
243   55.208   95.6047   21.3946
244   55.2255   96.2413   21.7108
245   55.2432   96.8891   22.0317
246   55.2611   97.5467   22.3558
247   55.2791   98.2128   22.6825
248   55.2974   98.8859   23.013
249   55.3158   99.5645   23.3452


==> fig/loss.txt <==
0	0	0.251677811	0.009376028	0.261053839	0.242301783
0.04	1	0.227276653	0.008967784	0.236244437	0.218308869
0.08	2	0.201654494	0.008512963	0.210167457	0.193141531
0.12	3	0.178777739	0.008136089	0.186913828	0.170641651
0.16	4	0.158194631	0.007817274	0.166011906	0.150377357
0.2	5	0.141715378	0.007571137	0.149286515	0.13414424
0.24	6	0.130304068	0.007409104	0.137713172	0.122894965
0.28	7	0.123804294	0.007317804	0.131122097	0.11648649
0.32	8	0.120178588	0.007272547	0.127451135	0.11290604
0.36	9	0.117116034	0.007246056	0.12436209	0.109869978
0.4	10	0.113703735	0.007225016	0.120928751	0.106478719
0.44	11	0.109910764	0.007205392	0.117116156	0.102705372
0.48	12	0.105825596	0.007183124	0.11300872	0.098642471
0.52	13	0.101278372	0.007153574	0.108431946	0.094124798
0.56	14	0.096425198	0.007118012	0.10354321	0.089307186
0.6	15	0.091489255	0.007081414	0.09857067	0.084407841
0.64	16	0.086402461	0.007044108	0.093446569	0.079358353
0.68	17	0.081127018	0.00700624	0.088133257	0.074120778
0.72	18	0.075746104	0.006969065	0.082715169	0.06877704
0.76	19	0.070349976	0.006933735	0.077283711	0.063416242
0.8	20	0.064935409	0.006900588	0.071835997	0.05803482
0.84	21	0.059551772	0.006869809	0.066421581	0.052681962
0.88	22	0.054311644	0.006842321	0.061153965	0.047469324
0.92	23	0.049237758	0.006816091	0.056053849	0.042421667
0.96	24	0.044324175	0.006790132	0.051114307	0.037534042
1	25	0.03956636	0.006765528	0.046331888	0.032800832
1.04	26	0.034948245	0.006740943	0.041689188	0.028207301
1.08	27	0.030446915	0.006713986	0.037160901	0.023732929
1.12	28	0.026062667	0.006684518	0.032747186	0.019378149
1.16	29	0.021774605	0.006654999	0.028429603	0.015119606
1.2	30	0.017529285	0.006625949	0.024155233	0.010903336
1.24	31	0.01331787	0.006596634	0.019914504	0.006721236
1.28	32	0.009124872	0.006564314	0.015689186	0.002560559
1.32	33	0.004922281	0.006529215	0.011451496	-0.001606934
1.36	34	0.000689181	0.006491018	0.007180199	-0.005801837
1.4	35	-0.003586997	0.006449937	0.00286294	-0.010036934
1.44	36	-0.007908577	0.006407508	-0.001501069	-0.014316085
1.48	37	-0.012276542	0.00636391	-0.005912632	-0.018640453
1.52	38	-0.016680319	0.006319638	-0.010360681	-0.022999956
1.56	39	-0.021139342	0.006277175	-0.014862167	-0.027416518
1.6	40	-0.025790554	0.006237209	-0.019553345	-0.032027762
1.64	41	-0.027156649	0.006224113	-0.020932537	-0.033380762
1.68	42	-0.027650692	0.006218782	-0.02143191	-0.033869474
1.72	43	-0.028143322	0.006213288	-0.021930035	-0.03435661
1.76	44	-0.028632984	0.006207739	-0.022425245	-0.034840722
1.8	45	-0.029119251	0.006202172	-0.022917079	-0.035321423
1.84	46	-0.029602075	0.006196609	-0.023405466	-0.035798684
1.88	47	-0.030081304	0.006191146	-0.023890158	-0.036272449
1.92	48	-0.030557172	0.006185826	-0.024371346	-0.036742998
1.96	49	-0.031030118	0.006180514	-0.024849605	-0.037210632
2	50	-0.031500436	0.006175149	-0.025325287	-0.037675585

==> fig/lossT.txt <==
0	0	0.272546172	0.009541713	0.282087885	0.263004459
0.04	1	0.263330936	0.009457748	0.272788685	0.253873188
0.08	2	0.260021448	0.009418461	0.26943991	0.250602987
0.12	3	0.257383317	0.009386718	0.266770034	0.247996599
0.16	4	0.254921764	0.009356693	0.264278457	0.245565072
0.2	5	0.252490163	0.009326616	0.261816779	0.243163546
0.24	6	0.250027716	0.009295715	0.259323432	0.240732001
0.28	7	0.247508928	0.009263644	0.256772572	0.238245285
0.32	8	0.244925708	0.00923026	0.254155968	0.235695447
0.36	9	0.242278785	0.009195535	0.251474319	0.23308325
0.4	10	0.239573911	0.009159538	0.248733449	0.230414373
0.44	11	0.236812055	0.009122309	0.245934364	0.227689746
0.48	12	0.23399666	0.009083833	0.243080492	0.224912827
0.52	13	0.231129661	0.009044123	0.240173784	0.222085539
0.56	14	0.228200495	0.009003176	0.237203671	0.21919732
0.6	15	0.225200027	0.008961028	0.234161055	0.216239
0.64	16	0.222152442	0.008917812	0.231070253	0.21323463
0.68	17	0.219069183	0.008873622	0.227942805	0.210195561
0.72	18	0.2159504	0.008828557	0.224778956	0.207121843
0.76	19	0.212795854	0.008782669	0.221578523	0.204013184
0.8	20	0.209608018	0.008736025	0.218344043	0.200871993
0.84	21	0.206384391	0.00868868	0.215073071	0.197695711
0.88	22	0.203121468	0.00864066	0.211762128	0.194480808
0.92	23	0.199819759	0.008591987	0.208411746	0.191227771
0.96	24	0.196482301	0.008542762	0.205025063	0.187939539
1	25	0.193103701	0.008493106	0.201596807	0.184610595
1.04	26	0.189667314	0.008443131	0.198110445	0.181224183
1.08	27	0.186192647	0.00839285	0.194585497	0.177799796
1.12	28	0.182684124	0.00834218	0.191026303	0.174341944
1.16	29	0.179151386	0.008291219	0.187442605	0.170860167
1.2	30	0.175602034	0.008240174	0.183842207	0.16736186
1.24	31	0.172033459	0.008189167	0.180222626	0.163844292
1.28	32	0.168450549	0.008138318	0.176588867	0.160312231
1.32	33	0.164858997	0.008087806	0.172946803	0.156771191
1.36	34	0.161266461	0.00803763	0.169304091	0.153228831
1.4	35	0.157685295	0.007988148	0.165673443	0.149697147
1.44	36	0.15411602	0.007939445	0.162055465	0.146176574
1.48	37	0.150561586	0.007891678	0.158453264	0.142669908
1.52	38	0.147031009	0.007844987	0.154875996	0.139186022
1.56	39	0.143534377	0.00779953	0.151333908	0.135734847
1.6	40	0.140079126	0.007755394	0.147834519	0.132323732
1.64	41	0.139116675	0.007743248	0.146859923	0.131373426
1.68	42	0.138764799	0.007738836	0.146503634	0.131025963
1.72	43	0.138406888	0.007734357	0.146141244	0.130672531
1.76	44	0.138044313	0.007729829	0.145774141	0.130314484
1.8	45	0.137677833	0.007725262	0.145403096	0.129952571
1.84	46	0.137308091	0.007720665	0.145028756	0.129587426
1.88	47	0.136935398	0.007716042	0.14465144	0.129219356
1.92	48	0.136560053	0.007711396	0.144271449	0.128848656
1.96	49	0.136182219	0.007706729	0.143888948	0.12847549
2	50	0.13580206	0.007702044	0.143504104	0.128100016

==> fig/nocontrol.txt <==
0 0.8 1.2 1.3 1.3
0.02 0.774043 1.16189 1.3 1.3
0.04 0.764359 1.13555 1.3 1.3
0.06 0.750527 1.11838 1.3 1.3
0.08 0.745355 1.08684 1.3 1.3
0.1 0.749708 1.04376 1.3 1.3
0.12 0.752561 1.02495 1.3 1.3
0.14 0.765443 1.02609 1.3 1.3
0.16 0.759082 1.02892 1.3 1.3
0.18 0.741696 1.02454 1.3 1.3
0.2 0.725373 1.0103 1.3 1.3
0.22 0.713473 1.01078 1.3 1.3
0.24 0.702032 0.980271 1.3 1.3
0.26 0.684821 0.937625 1.3 1.3
0.28 0.670581 0.931883 1.3 1.3
0.3 0.65489 0.912237 1.3 1.3
0.32 0.659739 0.884416 1.3 1.3
0.34 0.652606 0.877931 1.3 1.3
0.36 0.634364 0.860659 1.3 1.3
0.38 0.646159 0.843075 1.3 1.3
0.4 0.634815 0.831729 1.3 1.3
0.42 0.625435 0.810862 1.3 1.3
0.44 0.622906 0.790299 1.3 1.3
0.46 0.60454 0.777679 1.3 1.3
0.48 0.59488 0.779804 1.3 1.3
0.5 0.602158 0.764251 1.3 1.3
0.52 0.602782 0.756901 1.3 1.3
0.54 0.600077 0.744563 1.3 1.3
0.56 0.609468 0.750164 1.3 1.3
0.58 0.595734 0.736038 1.3 1.3
0.6 0.579553 0.711455 1.3 1.3
0.62 0.573691 0.686897 1.3 1.3
0.64 0.568667 0.672762 1.3 1.3
0.66 0.560877 0.647745 1.3 1.3
0.68 0.564963 0.640841 1.3 1.3
0.7 0.56585 0.643608 1.3 1.3
0.72 0.539698 0.621443 1.3 1.3
0.74 0.537302 0.619528 1.3 1.3
0.76 0.525472 0.612905 1.3 1.3
0.78 0.524196 0.59838 1.3 1.3
0.8 0.5234 0.589172 1.3 1.3
0.82 0.51455 0.587659 1.3 1.3
0.84 0.510776 0.601556 1.3 1.3
0.86 0.501979 0.599568 1.3 1.3
0.88 0.507679 0.603808 1.3 1.3
0.9 0.497632 0.582706 1.3 1.3
0.92 0.505101 0.577646 1.3 1.3
0.94 0.489738 0.576979 1.3 1.3
0.96 0.494353 0.578131 1.3 1.3
0.98 0.501446 0.567239 1.3 1.3
1 0.502463 0.552516 1.3 1.3
1.02 0.490417 0.534029 1.3 1.3
1.04 0.483679 0.532756 1.3 1.3
1.06 0.483586 0.51947 1.3 1.3
1.08 0.485047 0.517709 1.3 1.3
1.1 0.474041 0.51645 1.3 1.3
1.12 0.464021 0.513884 1.3 1.3
1.14 0.46176 0.514299 1.3 1.3
1.16 0.464915 0.515483 1.3 1.3
1.18 0.467891 0.510816 1.3 1.3
1.2 0.468941 0.516969 1.3 1.3
1.22 0.464652 0.512231 1.3 1.3
1.24 0.456606 0.507162 1.3 1.3
1.26 0.451779 0.495688 1.3 1.3
1.28 0.446633 0.485297 1.3 1.3
1.3 0.448037 0.488818 1.3 1.3
1.32 0.447931 0.476853 1.3 1.3
1.34 0.435689 0.466855 1.3 1.3
1.36 0.4309 0.463646 1.3 1.3
1.38 0.444355 0.454107 1.3 1.3
1.4 0.447651 0.451567 1.3 1.3
1.42 0.445572 0.443224 1.3 1.3
1.44 0.449149 0.437559 1.3 1.3
1.46 0.445019 0.434228 1.3 1.3
1.48 0.437733 0.41937 1.3 1.3
1.5 0.429151 0.426078 1.3 1.3
1.52 0.420754 0.421531 1.3 1.3
1.54 0.414903 0.422313 1.3 1.3
1.56 0.416557 0.429318 1.3 1.3
1.58 0.418461 0.431442 1.3 1.3
1.6 0.398237 0.434967 1.3 1.3
1.62 0.398363 0.427241 1.3 1.3
1.64 0.397446 0.440399 1.3 1.3
1.66 0.397483 0.435247 1.3 1.3
1.68 0.39868 0.418007 1.3 1.3
1.7 0.397204 0.417833 1.3 1.3
1.72 0.389959 0.415752 1.3 1.3
1.74 0.379876 0.407311 1.3 1.3
1.76 0.369145 0.411626 1.3 1.3
1.78 0.371288 0.400391 1.3 1.3
1.8 0.36774 0.398804 1.3 1.3
1.82 0.363743 0.394836 1.3 1.3
1.84 0.367308 0.395296 1.3 1.3
1.86 0.36781 0.390055 1.3 1.3
1.88 0.362544 0.393057 1.3 1.3
1.9 0.356896 0.396537 1.3 1.3
1.92 0.348557 0.404363 1.3 1.3
1.94 0.344176 0.398707 1.3 1.3
1.96 0.343344 0.396199 1.3 1.3


==> fig/optcontrol.txt <==
0 0.8 1.2 0.875774 0.923227
0.02 0.809293 1.16353 0.832533 0.939854
0.04 0.811222 1.14676 0.800368 0.938887
0.06 0.812557 1.14899 0.804184 0.938952
0.08 0.818506 1.11434 0.715032 0.86994
0.1 0.815838 1.07463 0.599412 0.756152
0.12 0.812708 1.08736 0.637128 0.801647
0.14 0.824934 1.09116 0.633307 0.781684
0.16 0.812603 1.07976 0.612248 0.779084
0.18 0.804261 1.0792 0.622592 0.7989
0.2 0.814632 1.05755 0.572839 0.710521
0.22 0.826134 1.05113 0.560041 0.670197
0.24 0.84182 1.0386 0.544432 0.613035
0.26 0.827128 1.04186 0.552516 0.646338
0.28 0.834865 1.02918 0.541032 0.609665
0.3 0.833773 1.00479 0.529224 0.587456
0.32 0.826737 1.00207 0.529544 0.5911
0.34 0.835836 1.01692 0.534736 0.597155
0.36 0.853681 0.99633 0.524844 0.562632
0.38 0.871446 0.970671 0.520033 0.527464
0.4 0.854589 0.958472 0.516954 0.522755
0.42 0.830368 0.964779 0.518668 0.540315
0.44 0.816534 0.953012 0.518201 0.540179
0.46 0.816737 0.939495 0.516028 0.53051
0.48 0.835902 0.942269 0.514847 0.522302
0.5 0.85681 0.932726 0.514546 0.513762
0.52 0.836907 0.926634 0.51316 0.516435
0.54 0.828078 0.922206 0.513307 0.518668
0.56 0.829211 0.9334 0.514388 0.522077
0.58 0.851373 0.888907 0.512242 0.507825
0.6 0.850832 0.880821 0.512444 0.507197
0.62 0.849559 0.907651 0.512611 0.510201
0.64 0.85557 0.922462 0.513754 0.511549
0.66 0.86095 0.937559 0.515223 0.514387
0.68 0.865981 0.945218 0.516165 0.515558
0.7 0.855202 0.929903 0.51422 0.513301
0.72 0.879418 0.920029 0.515624 0.508198
0.74 0.878368 0.910815 0.51574 0.507491
0.76 0.8792 0.914365 0.515746 0.507719
0.78 0.890451 0.940874 0.524473 0.51158
0.8 0.899307 0.930691 0.531834 0.508786
0.82 0.928622 0.918752 0.573351 0.506217
0.84 0.934449 0.932819 0.585036 0.508054
0.86 0.941822 0.931451 0.602851 0.50798
0.88 0.941653 0.936643 0.601746 0.508661
0.9 0.94537 0.945815 0.609393 0.509931
0.92 0.949641 0.947071 0.619437 0.510149
0.94 0.94904 0.926332 0.620803 0.507411
0.96 0.949389 0.944575 0.619172 0.509817
0.98 0.969844 0.922242 0.679794 0.508105
1 0.943109 0.916232 0.609031 0.506295
1.02 0.949196 0.902799 0.62903 0.50574
1.04 0.921955 0.921371 0.556707 0.506366
1.06 0.909743 0.90914 0.543461 0.505779
1.08 0.89665 0.892358 0.53349 0.505142
1.1 0.895878 0.867723 0.53961 0.504122
1.12 0.889317 0.879486 0.529211 0.504615
1.14 0.889248 0.86275 0.531864 0.504087
1.16 0.882884 0.876668 0.521368 0.504644
1.18 0.873897 0.855307 0.519257 0.504274
1.2 0.858409 0.865237 0.513871 0.505492
1.22 0.856911 0.8521 0.514533 0.504877
1.24 0.863203 0.846729 0.517358 0.504446
1.26 0.874338 0.836031 0.522439 0.503684
1.28 0.885478 0.823967 0.541946 0.50338
1.3 0.884093 0.820645 0.541609 0.503359
1.32 0.892666 0.842286 0.543226 0.503519
1.34 0.887198 0.852979 0.530819 0.503815
1.36 0.896336 0.84824 0.546198 0.503608
1.38 0.887131 0.84705 0.531732 0.50363
1.4 0.889346 0.857417 0.532864 0.503916
1.42 0.885641 0.867811 0.526378 0.504313
1.44 0.889223 0.860018 0.53228 0.504001
1.46 0.892087 0.86871 0.534554 0.504223
1.48 0.891306 0.865902 0.534006 0.504148
1.5 0.866247 0.867202 0.515088 0.505005
1.52 0.86833 0.8711 0.515366 0.505111
1.54 0.860362 0.84903 0.516103 0.504637
1.56 0.838135 0.855548 0.511097 0.506501
1.58 0.83826 0.850646 0.511162 0.506143
1.6 0.83384 0.858625 0.511091 0.50722
1.62 0.828677 0.852999 0.511208 0.507432
1.64 0.843011 0.866413 0.511415 0.506802
1.66 0.862904 0.863307 0.51461 0.504999
1.68 0.858067 0.865776 0.51381 0.505557
1.7 0.848162 0.858097 0.512342 0.50581
1.72 0.826528 0.868434 0.511073 0.508885
1.74 0.806792 0.860288 0.511669 0.511369
1.76 0.82254 0.850938 0.511285 0.508008
1.78 0.815381 0.818191 0.512384 0.50693
1.8 0.822396 0.815143 0.513136 0.506169
1.82 0.805985 0.822336 0.51229 0.508251
1.84 0.810986 0.812215 0.512665 0.50713
1.86 0.817354 0.80285 0.514364 0.506333
1.88 0.829406 0.793401 0.516539 0.505185
1.9 0.839638 0.771262 0.524482 0.504418
1.92 0.85194 0.773467 0.532986 0.504055
1.94 0.861591 0.79043 0.535629 0.503742
1.96 0.878822 0.780868 0.561102 0.503444


==> fig/traj.txt <==
0.02	1.0912552	0.9179664	0.62132245	0.5088583	1
0.04	1.0772753	0.9111371	0.6557779	0.5093595	2
0.06	1.0970863	0.87152135	0.66028726	0.5108019	3
0.08	1.0817	0.8854	0.74569225	0.50815004	4
0.1	1.084395	0.8775607	0.7340719	0.51137686	5
0.12	1.0533239	0.8646125	0.7715812	0.5118318	6
0.14	1.041974	0.8750779	0.7419651	0.5131017	7
0.16	1.0307505	0.88749486	0.7402972	0.51735616	8
0.18	1.0138848	0.8808496	0.73783344	0.5234157	9
0.2	0.98430705	0.89337355	0.72476715	0.52517676	10
0.22	0.96539533	0.8802734	0.6772679	0.5355669	11
0.24	0.94621485	0.88822687	0.6616368	0.53520966	12
0.26	0.93690753	0.86985856	0.64062613	0.5450867	13
0.28	0.9287019	0.86831933	0.639747	0.5402243	14
0.3	0.9382767	0.84921706	0.6321816	0.54357225	15
0.32	0.9256922	0.84069896	0.6604259	0.53592587	16
0.34	0.9103082	0.8502403	0.6467625	0.53631	17
0.36	0.9103855	0.83369994	0.62419224	0.54608244	18
0.38	0.9247805	0.8433898	0.63434064	0.54050475	19
0.4	0.9156192	0.849923	0.6614037	0.5465236	20
0.42	0.9086039	0.8534124	0.64849097	0.5556143	21
0.44	0.90628976	0.8531366	0.640892	0.5635533	22
0.46	0.88315994	0.8419965	0.6424966	0.56835437	23
0.48	0.8776303	0.8488946	0.6151543	0.56932914	24
0.5	0.9011302	0.833132	0.6100821	0.5817735	25
0.52	0.8878231	0.838663	0.657104	0.56747174	26
0.54	0.8805437	0.8545155	0.6355447	0.57648045	27
0.56	0.8774774	0.8618534	0.62238353	0.5957438	28
0.58	0.87665534	0.85056466	0.61865646	0.60734886	29
0.6	0.87239325	0.85657054	0.6236589	0.5973076	30
0.62	0.85968953	0.8453003	0.6185118	0.60780823	31
0.64	0.8655887	0.81402236	0.60647947	0.6007439	32
0.66	0.88814586	0.8368047	0.62663233	0.57132524	33
0.68	0.87623984	0.8254947	0.6611445	0.5895891	34
0.7	0.8954425	0.8424831	0.64711326	0.5833638	35
0.72	0.90200096	0.8513549	0.6810603	0.5985987	36
0.74	0.90208197	0.863541	0.6953847	0.6097009	37
0.76	0.8980209	0.856864	0.6947695	0.6282668	38
0.78	0.89450765	0.8370647	0.6930786	0.6235458	39
0.8	0.900693	0.84747016	0.6980083	0.60288036	40
0.82	0.9123718	0.83513606	0.71169007	0.6164208	41
0.84	0.9097256	0.85596883	0.7500223	0.6011998	42
0.86	0.90645915	0.86299694	0.73844737	0.6309906	43
0.88	0.8909742	0.8330527	0.7320607	0.64558136	44
0.9	0.90614146	0.8321302	0.71395785	0.6124527	45
0.92	0.9136077	0.83690494	0.75577766	0.6098706	46
0.94	0.91958076	0.8353069	0.7778735	0.616463	47
0.96	0.9311295	0.84714717	0.8001009	0.6155771	48
0.98	0.9231335	0.8468252	0.8314154	0.6307733	49
1	0.9204379	0.8128888	0.8180928	0.63616395	50
1.02	0.93161243	0.8211386	0.8363539	0.59711605	51
1.04	0.8990404	0.8096413	0.8728945	0.60616094	52
1.06	0.8850357	0.81130767	0.7992444	0.6041602	53
1.08	0.8696114	0.8336929	0.7714803	0.6127467	54
1.1	0.86129653	0.82488406	0.7331766	0.652279	55
1.12	0.85124373	0.829457	0.7256626	0.64519924	56
1.14	0.8336543	0.8374627	0.7093397	0.65964204	57
1.16	0.8181084	0.8158887	0.6775532	0.6842983	58
1.18	0.81791365	0.8014276	0.6620596	0.6574613	59
1.2	0.7996648	0.78484595	0.6728735	0.63886327	60
1.22	0.79754597	0.77898914	0.6514363	0.62472636	61
1.24	0.7833939	0.7592381	0.6556078	0.62068015	62
1.26	0.79716843	0.76328254	0.6433561	0.60329014	63
1.28	0.7743971	0.7787415	0.67270297	0.6070176	64
1.3	0.7905694	0.7832066	0.63462824	0.6372026	65
1.32	0.77515143	0.7782402	0.6668899	0.641713	66
1.34	0.77432424	0.75098735	0.64735794	0.6430274	67
1.36	0.78529006	0.7448845	0.6603014	0.60964125	68
1.38	0.77587265	0.736544	0.6900019	0.602263	69
1.4	0.7771816	0.72003895	0.68109345	0.5979467	70
1.42	0.7663439	0.69788486	0.6966357	0.583148	71
1.44	0.77985257	0.71312326	0.68952936	0.5680525	72
1.46	0.78308934	0.7030437	0.7200773	0.580436	73
1.48	0.7837374	0.6902184	0.73956203	0.57292557	74
1.5	0.7655548	0.6816725	0.75484365	0.56440866	75
1.52	0.7606509	0.68212116	0.7238778	0.5628674	76
1.54	0.7446012	0.67745376	0.7205299	0.5657975	77
1.56	0.7496975	0.6683566	0.69525254	0.5668244	78
1.58	0.75458664	0.6712723	0.7170663	0.5608756	79
1.6	0.7671003	0.6741154	0.7349396	0.5638877	80
1.62	0.74024177	0.6757051	0.7725278	0.5656247	81
1.64	0.740579	0.6620419	0.7164836	0.5737723	82
1.66	0.73837525	0.675797	0.73052233	0.56458294	83
1.68	0.7407458	0.6790164	0.7279563	0.57828593	84
1.7	0.751487	0.6777137	0.7402482	0.58289427	85
1.72	0.7522572	0.6809995	0.77561426	0.58153194	86
1.74	0.7494214	0.6695207	0.7850205	0.5867344	87
1.76	0.76707166	0.68336755	0.7919145	0.5786931	88
1.78	0.78473526	0.6904613	0.84201384	0.5903493	89
1.8	0.77008414	0.68631834	0.89739406	0.5959711	90
1.82	0.76724565	0.68163675	0.8682346	0.5976291	91
1.84	0.7557539	0.6693553	0.8723438	0.5957695	92
1.86	0.7585244	0.66598725	0.856096	0.5881664	93
1.88	0.75749314	0.67153496	0.87515235	0.5864928	94
1.9	0.7322734	0.67801875	0.8793139	0.59478253	95
1.92	0.7098932	0.6855406	0.8164903	0.61143684	96
1.94	0.7004266	0.68686247	0.76424414	0.63101614	97
1.96	0.69524914	0.6880259	0.7490956	0.63932514	98
1.98	0.70162773	0.683316	0.74458206	0.6462978	99
2	0.7104726	0.67511225	0.7707387	0.6405135	100

==> fig/trajT.txt <==
0.02	1.092651	0.9169184	0.5569229	0.5654148	1
0.04	1.0790828	0.9076947	0.63433796	0.641472	2
0.06	1.0983006	0.8649623	0.6868031	0.69467735	3
0.08	1.0835469	0.8755854	0.7140041	0.6980535	4
0.1	1.0859782	0.8646812	0.7432555	0.7029484	5
0.12	1.0552878	0.84937704	0.7487667	0.67435306	6
0.14	1.0427922	0.85704947	0.7913681	0.68474627	7
0.16	1.0295559	0.8662064	0.8335967	0.71417135	8
0.18	1.0107949	0.8559824	0.8301244	0.7648614	9
0.2	0.9797734	0.8644671	0.8018599	0.7706212	10
0.22	0.95858645	0.84874094	0.8003748	0.74711126	11
0.24	0.9366476	0.8535101	0.81759036	0.7445331	12
0.26	0.923962	0.83316493	0.8339989	0.745566	13
0.28	0.91279674	0.82900876	0.81790656	0.74649644	14
0.3	0.91930383	0.80796206	0.80639553	0.76176816	15
0.32	0.9044	0.79705846	0.8190541	0.7605655	16
0.34	0.88625515	0.8030011	0.8401474	0.78548086	17
0.36	0.8824706	0.7834776	0.8660897	0.8481488	18
0.38	0.89323986	0.789102	0.8432376	0.82575995	19
0.4	0.88177156	0.7920663	0.840453	0.8143126	20
0.42	0.87215394	0.7924028	0.8455875	0.812459	21
0.44	0.86682713	0.7894342	0.8565674	0.81156874	22
0.46	0.8416189	0.7766437	0.8614545	0.8059603	23
0.48	0.8329581	0.78059596	0.8599336	0.807089	24
0.5	0.8521205	0.76405704	0.8454244	0.7991558	25
0.52	0.8374488	0.7672403	0.8315501	0.7788824	26
0.54	0.8282573	0.7800753	0.8276702	0.77589214	27
0.56	0.82285196	0.78527725	0.82987684	0.7862408	28
0.58	0.81980735	0.7736118	0.81471443	0.79254913	29
0.6	0.8132758	0.77782476	0.8394491	0.7760931	30
0.62	0.79858774	0.7661674	0.8565024	0.799703	31
0.64	0.8010767	0.7364172	0.8591518	0.7931999	32
0.66	0.81919277	0.75512236	0.8685529	0.8002566	33
0.68	0.805768	0.7431448	0.88483477	0.81180644	34
0.7	0.8208201	0.75659215	0.8851611	0.8134588	35
0.72	0.8247432	0.76294273	0.8892591	0.8159703	36
0.74	0.82327783	0.7722323	0.8725796	0.83041155	37
0.76	0.81817883	0.76477236	0.8647851	0.84212226	38
0.78	0.81353116	0.7453756	0.86809194	0.854841	39
0.8	0.8176073	0.7526613	0.88123214	0.8538221	40
0.82	0.82684845	0.73983395	0.88510084	0.86292994	41
0.84	0.8236901	0.7562325	0.8890867	0.8631252	42
0.86	0.8198632	0.7608689	0.8844884	0.8632686	43
0.88	0.805053	0.73309845	0.8748359	0.8668151	44
0.9	0.8175401	0.73036695	0.8826824	0.8719219	45
0.92	0.82356864	0.7327072	0.89520746	0.8675394	46
0.94	0.8283974	0.7295667	0.9092388	0.86933696	47
0.96	0.8384668	0.738318	0.91911817	0.8605578	48
0.98	0.83150935	0.73648864	0.917249	0.8755216	49
1	0.8290961	0.70542055	0.9161172	0.8831916	50
1.02	0.83964884	0.7103752	0.9058373	0.89146876	51
1.04	0.81137717	0.698495	0.9075625	0.8843791	52
1.06	0.7984869	0.69793016	0.90879947	0.8896419	53
1.08	0.78373086	0.71532845	0.91660315	0.8906089	54
1.1	0.7746511	0.70678645	0.92558634	0.8716713	55
1.12	0.7638458	0.70968	0.9316764	0.86807036	56
1.14	0.74610686	0.71599835	0.9302354	0.8495492	57
1.16	0.7299218	0.6972389	0.92270696	0.86077195	58
1.18	0.7275297	0.68404126	0.9079814	0.8688667	59
1.2	0.7092787	0.6686649	0.9083328	0.87820196	60
1.22	0.7051997	0.66216344	0.9033414	0.8862189	61
1.24	0.6906481	0.6437215	0.8992549	0.8949211	62
1.26	0.7003351	0.645246	0.92096025	0.89911675	63
1.28	0.67818075	0.6563754	0.9305295	0.9085873	64
1.3	0.6898102	0.6585319	0.92463934	0.91607714	65
1.32	0.67442393	0.65296096	0.91547	0.9073247	66
1.34	0.67174786	0.62870437	0.90074307	0.90993345	67
1.36	0.6792263	0.62176836	0.9226221	0.9119275	68
1.38	0.6694208	0.61298585	0.927163	0.90700996	69
1.4	0.6686946	0.5971318	0.9350773	0.9296034	70
1.42	0.6578531	0.5764805	0.92793226	0.93229675	71
1.44	0.6678093	0.5867137	0.9322268	0.9287889	72
1.46	0.66928333	0.5762516	0.93905056	0.92818916	73
1.48	0.6687594	0.56374675	0.9439688	0.9093456	74
1.5	0.6522608	0.55458206	0.9536979	0.9214435	75
1.52	0.646823	0.55289274	0.9436798	0.911913	76
1.54	0.63186526	0.54704994	0.94544613	0.9185145	77
1.56	0.6345391	0.53764707	0.9481293	0.92257404	78
1.58	0.6372895	0.5379591	0.95153725	0.91835	79
1.6	0.64657015	0.53828466	0.9634093	0.91710365	80
1.62	0.6231601	0.53755784	0.9632547	0.9260882	81
1.64	0.6220092	0.5248482	0.9582908	0.9223856	82
1.66	0.61880684	0.53394765	0.9677211	0.91304696	83
1.68	0.6197182	0.53505504	0.9441433	0.8949574	84
1.7	0.6273516	0.5323118	0.9802356	0.9281794	85
1.72	0.6269036	0.5330443	0.99699175	0.94205266	86
1.74	0.62362754	0.52237266	0.9934476	0.9350258	87
1.76	0.63771033	0.5314506	0.97664243	0.93302727	88
1.78	0.6527004	0.5353375	0.9581152	0.9389248	89
1.8	0.64179116	0.53064954	0.94252205	0.9331652	90
1.82	0.6401111	0.52525663	0.95320976	0.96433455	91
1.84	0.6313112	0.514171	0.94773436	0.95052075	92
1.86	0.6341171	0.5099028	0.9509672	0.95030713	93
1.88	0.63385725	0.51215976	0.96134436	0.9814229	94
1.9	0.6132983	0.514951	0.96879077	1.0086584	95
1.92	0.59429324	0.5186466	0.9642361	1.0148793	96
1.94	0.5856706	0.5181662	0.94496167	0.9855801	97
1.96	0.58018565	0.5177379	0.96860147	0.979252	98
1.98	0.5843225	0.5131693	0.96784264	0.96108633	99
2	0.59116465	0.50617105	0.939325	0.938001	100

==> fig/u1.txt <==
0.4	0.4	0.90831	
0.433333	0.4	0.908475	
0.466667	0.4	0.908459	
0.5	0.4	0.908333	
0.533333	0.4	0.908176	
0.566667	0.4	0.908051	
0.6	0.4	0.90798	
0.633333	0.4	0.907954	
0.666667	0.4	0.907944	
0.7	0.4	0.907944	
0.733333	0.4	0.907946	
0.766667	0.4	0.907948	
0.8	0.4	0.907948	
0.833333	0.4	0.907948	
0.866667	0.4	0.907948	
0.9	0.4	0.907948	
0.933333	0.4	0.907948	
0.966667	0.4	0.907948	
1	0.4	0.907948	
1.03333	0.4	0.907948	
1.06667	0.4	0.907948	
1.1	0.4	0.907948	
1.13333	0.4	0.907948	
1.16667	0.4	0.907948	
1.2	0.4	0.907948	
1.23333	0.4	0.907948	
1.26667	0.4	0.907948	
1.3	0.4	0.907948	
1.33333	0.4	0.907948	
1.36667	0.4	0.907948	

0.4	0.433333	0.908515	
0.433333	0.433333	0.908446	
0.466667	0.433333	0.907941	
0.5	0.433333	0.907518	
0.533333	0.433333	0.907247	
0.566667	0.433333	0.907149	
0.6	0.433333	0.907161	
0.633333	0.433333	0.907266	
0.666667	0.433333	0.907402	
0.7	0.433333	0.907559	
0.733333	0.433333	0.907704	
0.766667	0.433333	0.907818	
0.8	0.433333	0.90789	
0.833333	0.433333	0.907927	
0.866667	0.433333	0.907937	
0.9	0.433333	0.907942	
0.933333	0.433333	0.907944	
0.966667	0.433333	0.907945	
1	0.433333	0.907946	
1.03333	0.433333	0.907947	
1.06667	0.433333	0.907947	
1.1	0.433333	0.907948	
1.13333	0.433333	0.907948	
1.16667	0.433333	0.907948	
1.2	0.433333	0.907948	
1.23333	0.433333	0.907948	
1.26667	0.433333	0.907948	
1.3	0.433333	0.907948	
1.33333	0.433333	0.907948	
1.36667	0.433333	0.907948	

0.4	0.466667	0.908073	
0.433333	0.466667	0.906512	
0.466667	0.466667	0.904113	
0.5	0.466667	0.903103	
0.533333	0.466667	0.902839	
0.566667	0.466667	0.903096	
0.6	0.466667	0.903534	
0.633333	0.466667	0.90395	
0.666667	0.466667	0.904517	
0.7	0.466667	0.905211	
0.733333	0.466667	0.905938	
0.766667	0.466667	0.906607	
0.8	0.466667	0.907147	
0.833333	0.466667	0.907563	
0.866667	0.466667	0.907776	
0.9	0.466667	0.907848	
0.933333	0.466667	0.907891	
0.966667	0.466667	0.907914	
1	0.466667	0.907927	
1.03333	0.466667	0.907936	
1.06667	0.466667	0.907942	
1.1	0.466667	0.907944	
1.13333	0.466667	0.907946	
1.16667	0.466667	0.907947	
1.2	0.466667	0.907948	
1.23333	0.466667	0.907948	
1.26667	0.466667	0.907948	
1.3	0.466667	0.907948	
1.33333	0.466667	0.907948	
1.36667	0.466667	0.907948	

0.4	0.5	0.907024	
0.433333	0.5	0.903425	
0.466667	0.5	0.898903	
0.5	0.5	0.896195	
0.533333	0.5	0.895711	
0.566667	0.5	0.896241	
0.6	0.5	0.896968	
0.633333	0.5	0.896766	
0.666667	0.5	0.896618	
0.7	0.5	0.897622	
0.733333	0.5	0.899441	
0.766667	0.5	0.901374	
0.8	0.5	0.903237	
0.833333	0.5	0.9051	
0.866667	0.5	0.906374	
0.9	0.5	0.90714	
0.933333	0.5	0.90744	
0.966667	0.5	0.907642	
1	0.5	0.907769	
1.03333	0.5	0.907857	
1.06667	0.5	0.907903	
1.1	0.5	0.907927	
1.13333	0.5	0.907936	
1.16667	0.5	0.907942	
1.2	0.5	0.907945	
1.23333	0.5	0.907947	
1.26667	0.5	0.907948	
1.3	0.5	0.907948	
1.33333	0.5	0.907948	
1.36667	0.5	0.907948	

0.4	0.533333	0.905805	
0.433333	0.533333	0.900298	
0.466667	0.533333	0.893959	
0.5	0.533333	0.889749	
0.533333	0.533333	0.88845	
0.566667	0.533333	0.888794	
0.6	0.533333	0.889229	
0.633333	0.533333	0.886385	
0.666667	0.533333	0.882319	
0.7	0.533333	0.879808	
0.733333	0.533333	0.881225	
0.766667	0.533333	0.885264	
0.8	0.533333	0.889627	
0.833333	0.533333	0.895152	
0.866667	0.533333	0.899668	
0.9	0.533333	0.902978	
0.933333	0.533333	0.905189	
0.966667	0.533333	0.906112	
1	0.533333	0.906798	
1.03333	0.533333	0.907368	
1.06667	0.533333	0.907667	
1.1	0.533333	0.907817	
1.13333	0.533333	0.907891	
1.16667	0.533333	0.907915	
1.2	0.533333	0.907932	
1.23333	0.533333	0.907942	
1.26667	0.533333	0.907946	
1.3	0.533333	0.907948	
1.33333	0.533333	0.907948	
1.36667	0.533333	0.907948	

0.4	0.566667	0.904984	
0.433333	0.566667	0.898289	
0.466667	0.566667	0.890873	
0.5	0.566667	0.885809	
0.533333	0.566667	0.884025	
0.566667	0.566667	0.883575	
0.6	0.566667	0.882727	
0.633333	0.566667	0.874063	
0.666667	0.566667	0.861659	
0.7	0.566667	0.849573	
0.733333	0.566667	0.842891	
0.766667	0.566667	0.845527	
0.8	0.566667	0.853761	
0.833333	0.566667	0.866219	
0.866667	0.566667	0.878211	
0.9	0.566667	0.887928	
0.933333	0.566667	0.89532	
0.966667	0.566667	0.900601	
1	0.566667	0.902885	
1.03333	0.566667	0.905219	
1.06667	0.566667	0.906569	
1.1	0.566667	0.907291	
1.13333	0.566667	0.907654	
1.16667	0.566667	0.907825	
1.2	0.566667	0.90788	
1.23333	0.566667	0.907922	
1.26667	0.566667	0.907939	
1.3	0.566667	0.907945	
1.33333	0.566667	0.907947	
1.36667	0.566667	0.907948	

0.4	0.6	0.904988	
0.433333	0.6	0.898332	
0.466667	0.6	0.890932	
0.5	0.6	0.885855	
0.533333	0.6	0.884062	
0.566667	0.6	0.883682	
0.6	0.6	0.879269	
0.633333	0.6	0.860392	
0.666667	0.6	0.83395	
0.7	0.6	0.804885	
0.733333	0.6	0.780602	
0.766667	0.6	0.768761	
0.8	0.6	0.775077	
0.833333	0.6	0.798709	
0.866667	0.6	0.824372	
0.9	0.6	0.847319	
0.933333	0.6	0.866008	
0.966667	0.6	0.880615	
1	0.6	0.891545	
1.03333	0.6	0.898344	
1.06667	0.6	0.902677	
1.1	0.6	0.905256	
1.13333	0.6	0.906675	
1.16667	0.6	0.907393	
1.2	0.6	0.907728	
1.23333	0.6	0.907853	
1.26667	0.6	0.907912	
1.3	0.6	0.907936	
1.33333	0.6	0.907945	
1.36667	0.6	0.907947	

0.4	0.633333	0.905612	
0.433333	0.633333	0.900431	
0.466667	0.633333	0.893932	
0.5	0.633333	0.888893	
0.533333	0.633333	0.886155	
0.566667	0.633333	0.883099	
0.6	0.633333	0.87291	
0.633333	0.633333	0.830831	
0.666667	0.633333	0.779919	
0.7	0.633333	0.730305	
0.733333	0.633333	0.690509	
0.766667	0.633333	0.666648	
0.8	0.633333	0.660231	
0.833333	0.633333	0.670596	
0.866667	0.633333	0.704722	
0.9	0.633333	0.747897	
0.933333	0.633333	0.789553	
0.966667	0.633333	0.824763	
1	0.633333	0.852758	
1.03333	0.633333	0.876178	
1.06667	0.633333	0.889405	
1.1	0.633333	0.897923	
1.13333	0.633333	0.902998	
1.16667	0.633333	0.905733	
1.2	0.633333	0.907055	
1.23333	0.633333	0.90764	
1.26667	0.633333	0.907821	
1.3	0.633333	0.907903	
1.33333	0.633333	0.907935	
1.36667	0.633333	0.907945	

0.4	0.666667	0.906237	
0.433333	0.666667	0.90231	
0.466667	0.666667	0.897084	
0.5	0.666667	0.890997	
0.533333	0.666667	0.88417	
0.566667	0.666667	0.873166	
0.6	0.666667	0.849729	
0.633333	0.666667	0.784199	
0.666667	0.666667	0.716794	
0.7	0.666667	0.664407	
0.733333	0.666667	0.622966	
0.766667	0.666667	0.598029	
0.8	0.666667	0.58789	
0.833333	0.666667	0.59015	
0.866667	0.666667	0.600274	
0.9	0.666667	0.628014	
0.933333	0.666667	0.677048	
0.966667	0.666667	0.730814	
1	0.666667	0.780825	
1.03333	0.666667	0.826144	
1.06667	0.666667	0.860913	
1.1	0.666667	0.880987	
1.13333	0.666667	0.893801	
1.16667	0.666667	0.901284	
1.2	0.666667	0.905157	
1.23333	0.666667	0.906937	
1.26667	0.666667	0.907617	
1.3	0.666667	0.907821	
1.33333	0.666667	0.907908	
1.36667	0.666667	0.907938	

0.4	0.7	0.906757	
0.433333	0.7	0.903804	
0.466667	0.7	0.899457	
0.5	0.7	0.892054	
0.533333	0.7	0.878131	
0.566667	0.7	0.853344	
0.6	0.7	0.807925	
0.633333	0.7	0.724512	
0.666667	0.7	0.659705	
0.7	0.7	0.610256	
0.733333	0.7	0.575469	
0.766667	0.7	0.555724	
0.8	0.7	0.547085	
0.833333	0.7	0.546757	
0.866667	0.7	0.551079	
0.9	0.7	0.561192	
0.933333	0.7	0.582433	
0.966667	0.7	0.631681	
1	0.7	0.686201	
1.03333	0.7	0.751839	
1.06667	0.7	0.808364	
1.1	0.7	0.851612	
1.13333	0.7	0.876895	
1.16667	0.7	0.892513	
1.2	0.7	0.901164	
1.23333	0.7	0.905307	
1.26667	0.7	0.907027	
1.3	0.7	0.907663	
1.33333	0.7	0.907852	
1.36667	0.7	0.907923	

0.4	0.733333	0.907156	
0.433333	0.733333	0.904961	
0.466667	0.733333	0.901453	
0.5	0.733333	0.894501	
0.533333	0.733333	0.874863	
0.566667	0.733333	0.835318	
0.6	0.733333	0.76334	
0.633333	0.733333	0.670615	
0.666667	0.733333	0.608297	
0.7	0.733333	0.568496	
0.733333	0.733333	0.544709	
0.766667	0.733333	0.532005	
0.8	0.733333	0.52656	
0.833333	0.733333	0.5258	
0.866667	0.733333	0.527762	
0.9	0.733333	0.533101	
0.933333	0.733333	0.543142	
0.966667	0.733333	0.563654	
1	0.733333	0.602589	
1.03333	0.733333	0.662795	
1.06667	0.733333	0.74032	
1.1	0.733333	0.804565	
1.13333	0.733333	0.851521	
1.16667	0.733333	0.878801	
1.2	0.733333	0.894608	
1.23333	0.733333	0.902328	
1.26667	0.733333	0.905843	
1.3	0.733333	0.907257	
1.33333	0.733333	0.907753	
1.36667	0.733333	0.907896	

0.4	0.766667	0.907459	
0.433333	0.766667	0.905868	
0.466667	0.766667	0.903171	
0.5	0.766667	0.897541	
0.533333	0.766667	0.880078	
0.566667	0.766667	0.832893	
0.6	0.766667	0.739364	
0.633333	0.766667	0.643188	
0.666667	0.766667	0.582559	
0.7	0.766667	0.547376	
0.733333	0.766667	0.529252	
0.766667	0.766667	0.520826	
0.8	0.766667	0.516999	
0.833333	0.766667	0.516048	
0.866667	0.766667	0.516869	
0.9	0.766667	0.519731	
0.933333	0.766667	0.52547	
0.966667	0.766667	0.535628	
1	0.766667	0.556174	
1.03333	0.766667	0.590735	
1.06667	0.766667	0.663972	
1.1	0.766667	0.749855	
1.13333	0.766667	0.815995	
1.16667	0.766667	0.860753	
1.2	0.766667	0.885728	
1.23333	0.766667	0.897952	
1.26667	0.766667	0.903956	
1.3	0.766667	0.90656	
1.33333	0.766667	0.907537	
1.36667	0.766667	0.907851	

0.4	0.8	0.907685	
0.433333	0.8	0.906601	
0.466667	0.8	0.904698	
0.5	0.8	0.901225	
0.533333	0.8	0.888392	
0.566667	0.8	0.849461	
0.6	0.8	0.75683	
0.633333	0.8	0.654636	
0.666667	0.8	0.588498	
0.7	0.8	0.548523	
0.733333	0.8	0.526868	
0.766667	0.8	0.51705	
0.8	0.8	0.513255	
0.833333	0.8	0.511887	
0.866667	0.8	0.51201	
0.9	0.8	0.513607	
0.933333	0.8	0.517124	
0.966667	0.8	0.523611	
1	0.8	0.534857	
1.03333	0.8	0.558807	
1.06667	0.8	0.607644	
1.1	0.8	0.690918	
1.13333	0.8	0.77886	
1.16667	0.8	0.839497	
1.2	0.8	0.875774	
1.23333	0.8	0.892811	
1.26667	0.8	0.9016	
1.3	0.8	0.905635	
1.33333	0.8	0.907233	
1.36667	0.8	0.907771	

0.4	0.833333	0.90782	
0.433333	0.833333	0.907223	
0.466667	0.833333	0.90594	
0.5	0.833333	0.904809	
0.533333	0.833333	0.902136	
0.566667	0.833333	0.883257	
0.6	0.833333	0.818626	
0.633333	0.833333	0.71116	
0.666667	0.833333	0.635133	
0.7	0.833333	0.580982	
0.733333	0.833333	0.544945	
0.766667	0.833333	0.524189	
0.8	0.833333	0.516126	
0.833333	0.833333	0.511617	
0.866667	0.833333	0.510988	
0.9	0.833333	0.511751	
0.933333	0.833333	0.514098	
0.966667	0.833333	0.518724	
1	0.833333	0.52696	
1.03333	0.833333	0.543452	
1.06667	0.833333	0.568572	
1.1	0.833333	0.651531	
1.13333	0.833333	0.751084	
1.16667	0.833333	0.825227	
1.2	0.833333	0.868314	
1.23333	0.833333	0.889511	
1.26667	0.833333	0.899971	
1.3	0.833333	0.904933	
1.33333	0.833333	0.906981	
1.36667	0.833333	0.9077	

0.4	0.866667	0.907896	
0.433333	0.866667	0.907559	
0.466667	0.866667	0.906789	
0.5	0.866667	0.906386	
0.533333	0.866667	0.908906	
0.566667	0.866667	0.910833	
0.6	0.866667	0.889743	
0.633333	0.866667	0.794812	
0.666667	0.866667	0.707829	
0.7	0.866667	0.643936	
0.733333	0.866667	0.593103	
0.766667	0.866667	0.556932	
0.8	0.866667	0.536842	
0.833333	0.866667	0.520433	
0.866667	0.866667	0.515162	
0.9	0.866667	0.514271	
0.933333	0.866667	0.515428	
0.966667	0.866667	0.519012	
1	0.866667	0.525941	
1.03333	0.866667	0.541204	
1.06667	0.866667	0.566542	
1.1	0.866667	0.635872	
1.13333	0.866667	0.737573	
1.16667	0.866667	0.819034	
1.2	0.866667	0.865442	
1.23333	0.866667	0.887127	
1.26667	0.866667	0.898861	
1.3	0.866667	0.904454	
1.33333	0.866667	0.906803	
1.36667	0.866667	0.907647	

0.4	0.9	0.907932	
0.433333	0.9	0.907765	
0.466667	0.9	0.907294	
0.5	0.9	0.907022	
0.533333	0.9	0.909763	
0.566667	0.9	0.920111	
0.6	0.9	0.93184	
0.633333	0.9	0.893766	
0.666667	0.9	0.801008	
0.7	0.9	0.725653	
0.733333	0.9	0.66812	
0.766667	0.9	0.622221	
0.8	0.9	0.594161	
0.833333	0.9	0.56028	
0.866667	0.9	0.545105	
0.9	0.9	0.534658	
0.933333	0.9	0.532102	
0.966667	0.9	0.533606	
1	0.9	0.539714	
1.03333	0.9	0.555802	
1.06667	0.9	0.585046	
1.1	0.9	0.652609	
1.13333	0.9	0.743334	
1.16667	0.9	0.823258	
1.2	0.9	0.867827	
1.23333	0.9	0.887558	
1.26667	0.9	0.898652	
1.3	0.9	0.904268	
1.33333	0.9	0.906735	
1.36667	0.9	0.907626	

0.4	0.933333	0.907945	
0.433333	0.933333	0.907877	
0.466667	0.933333	0.907619	
0.5	0.933333	0.907454	
0.533333	0.933333	0.9091	
0.566667	0.933333	0.917978	
0.6	0.933333	0.941165	
0.633333	0.933333	0.956221	
0.666667	0.933333	0.909066	
0.7	0.933333	0.821745	
0.733333	0.933333	0.752509	
0.766667	0.933333	0.706969	
0.8	0.933333	0.681055	
0.833333	0.933333	0.630797	
0.866667	0.933333	0.60721	
0.9	0.933333	0.592362	
0.933333	0.933333	0.582299	
0.966667	0.933333	0.579575	
1	0.933333	0.584881	
1.03333	0.933333	0.600617	
1.06667	0.933333	0.633439	
1.1	0.933333	0.694122	
1.13333	0.933333	0.769805	
1.16667	0.933333	0.837877	
1.2	0.933333	0.874981	
1.23333	0.933333	0.890762	
1.26667	0.933333	0.899879	
1.3	0.933333	0.904631	
1.33333	0.933333	0.906799	
1.36667	0.933333	0.907643	

0.4	0.966667	0.907948	
0.433333	0.966667	0.907926	
0.466667	0.966667	0.907808	
0.5	0.966667	0.90772	
0.533333	0.966667	0.90889	
0.566667	0.966667	0.914404	
0.6	0.966667	0.932678	
0.633333	0.966667	0.971472	
0.666667	0.966667	0.976437	
0.7	0.966667	0.930922	
0.733333	0.966667	0.85013	
0.766667	0.966667	0.793892	
0.8	0.966667	0.780532	
0.833333	0.966667	0.718357	
0.866667	0.966667	0.692377	
0.9	0.966667	0.67752	
0.933333	0.966667	0.668255	
0.966667	0.966667	0.665893	
1	0.966667	0.6707	
1.03333	0.966667	0.684332	
1.06667	0.966667	0.716904	
1.1	0.966667	0.766193	
1.13333	0.966667	0.820695	
1.16667	0.966667	0.860694	
1.2	0.966667	0.885446	
1.23333	0.966667	0.895974	
1.26667	0.966667	0.902184	
1.3	0.966667	0.905508	
1.33333	0.966667	0.907074	
1.36667	0.966667	0.907698	

0.4	1	0.907948	
0.433333	1	0.907943	
0.466667	1	0.907901	
0.5	1	0.907865	
0.533333	1	0.908636	
0.566667	1	0.912535	
0.6	1	0.924174	
0.633333	1	0.954033	
0.666667	1	0.995154	
0.7	1	1.00354	
0.733333	1	0.962698	
0.766667	1	0.896402	
0.8	1	0.881469	
0.833333	1	0.811891	
0.866667	1	0.790761	
0.9	1	0.782674	
0.933333	1	0.777334	
0.966667	1	0.776853	
1	1	0.783047	
1.03333	1	0.794902	
1.06667	1	0.822552	
1.1	1	0.852166	
1.13333	1	0.874986	
1.16667	1	0.888393	
1.2	1	0.89699	
1.23333	1	0.901899	
1.26667	1	0.904923	
1.3	1	0.906617	
1.33333	1	0.907451	
1.36667	1	0.9078	

0.4	1.03333	0.907948	
0.433333	1.03333	0.907947	
0.466667	1.03333	0.907937	
0.5	1.03333	0.907927	
0.533333	1.03333	0.908269	
0.566667	1.03333	0.910429	
0.6	1.03333	0.917762	
0.633333	1.03333	0.938279	
0.666667	1.03333	0.97322	
0.7	1.03333	1.01228	
0.733333	1.03333	1.02661	
0.766667	1.03333	1.00518	
0.8	1.03333	0.967597	
0.833333	1.03333	0.925505	
0.866667	1.03333	0.900015	
0.9	1.03333	0.89542	
0.933333	1.03333	0.895586	
0.966667	1.03333	0.898323	
1	1.03333	0.902687	
1.03333	1.03333	0.909404	
1.06667	1.03333	0.913806	
1.1	1.03333	0.913095	
1.13333	1.03333	0.910281	
1.16667	1.03333	0.907389	
1.2	1.03333	0.906535	
1.23333	1.03333	0.905786	
1.26667	1.03333	0.906802	
1.3	1.03333	0.907415	
1.33333	1.03333	0.907738	
1.36667	1.03333	0.907882	

0.4	1.06667	0.907948	
0.433333	1.06667	0.907948	
0.466667	1.06667	0.907946	
0.5	1.06667	0.907949	
0.533333	1.06667	0.908094	
0.566667	1.06667	0.909157	
0.6	1.06667	0.913391	
0.633333	1.06667	0.92687	
0.666667	1.06667	0.952615	
0.7	1.06667	0.989659	
0.733333	1.06667	1.02598	
0.766667	1.06667	1.04507	
0.8	1.06667	1.03861	
0.833333	1.06667	1.02976	
0.866667	1.06667	1.01587	
0.9	1.06667	1.009	
0.933333	1.06667	1.00911	
0.966667	1.06667	1.01008	
1	1.06667	1.00857	
1.03333	1.06667	0.995436	
1.06667	1.06667	0.968807	
1.1	1.06667	0.951268	
1.13333	1.06667	0.932592	
1.16667	1.06667	0.919813	
1.2	1.06667	0.912926	
1.23333	1.06667	0.90958	
1.26667	1.06667	0.908268	
1.3	1.06667	0.908022	
1.33333	1.06667	0.907954	
1.36667	1.06667	0.907944	

0.4	1.1	0.907948	
0.433333	1.1	0.907948	
0.466667	1.1	0.907948	
0.5	1.1	0.907951	
0.533333	1.1	0.908012	
0.566667	1.1	0.908485	
0.6	1.1	0.910682	
0.633333	1.1	0.91869	
0.666667	1.1	0.935982	
0.7	1.1	0.964305	
0.733333	1.1	1.00113	
0.766667	1.1	1.03464	
0.8	1.1	1.05788	
0.833333	1.1	1.07083	
0.866667	1.1	1.07775	
0.9	1.1	1.07932	
0.933333	1.1	1.07736	
0.966667	1.1	1.07405	
1	1.1	1.06402	
1.03333	1.1	1.03627	
1.06667	1.1	1.00205	
1.1	1.1	0.969399	
1.13333	1.1	0.943013	
1.16667	1.1	0.925816	
1.2	1.1	0.916052	
1.23333	1.1	0.911599	
1.26667	1.1	0.909385	
1.3	1.1	0.908426	
1.33333	1.1	0.908091	
1.36667	1.1	0.907982	

0.4	1.13333	0.907948	
0.433333	1.13333	0.907948	
0.466667	1.13333	0.907948	
0.5	1.13333	0.907951	
0.533333	1.13333	0.907974	
0.566667	1.13333	0.908167	
0.6	1.13333	0.909181	
0.633333	1.13333	0.913381	
0.666667	1.13333	0.923813	
0.7	1.13333	0.942691	
0.733333	1.13333	0.970705	
0.766667	1.13333	1.00525	
0.8	1.13333	1.03608	
0.833333	1.13333	1.05973	
0.866667	1.13333	1.07698	
0.9	1.13333	1.08739	
0.933333	1.13333	1.09015	
0.966667	1.13333	1.08474	
1	1.13333	1.06715	
1.03333	1.13333	1.03492	
1.06667	1.13333	1.00011	
1.1	1.13333	0.968565	
1.13333	1.13333	0.94376	
1.16667	1.13333	0.926431	
1.2	1.13333	0.916435	
1.23333	1.13333	0.912019	
1.26667	1.13333	0.909685	
1.3	1.13333	0.908591	
1.33333	1.13333	0.908149	
1.36667	1.13333	0.907997	

0.4	1.16667	0.907948	
0.433333	1.16667	0.907948	
0.466667	1.16667	0.907948	
0.5	1.16667	0.90795	
0.533333	1.16667	0.907965	
0.566667	1.16667	0.90803	
0.6	1.16667	0.908446	
0.633333	1.16667	0.910354	
0.666667	1.16667	0.915809	
0.7	1.16667	0.926936	
0.733333	1.16667	0.944974	
0.766667	1.16667	0.969811	
0.8	1.16667	0.999857	
0.833333	1.16667	1.02485	
0.866667	1.16667	1.04419	
0.9	1.16667	1.05636	
0.933333	1.16667	1.06006	
0.966667	1.16667	1.05438	
1	1.16667	1.03606	
1.03333	1.16667	1.0088	
1.06667	1.16667	0.980795	
1.1	1.16667	0.956011	
1.13333	1.16667	0.936645	
1.16667	1.16667	0.923318	
1.2	1.16667	0.914984	
1.23333	1.16667	0.911361	
1.26667	1.16667	0.909429	
1.3	1.16667	0.908508	
1.33333	1.16667	0.908129	
1.36667	1.16667	0.907995	

0.4	1.2	0.907948	
0.433333	1.2	0.907948	
0.466667	1.2	0.907948	
0.5	1.2	0.907949	
0.533333	1.2	0.907956	
0.566667	1.2	0.907995	
0.6	1.2	0.908129	
0.633333	1.2	0.908877	
0.666667	1.2	0.911286	
0.7	1.2	0.916839	
0.733333	1.2	0.926769	
0.766667	1.2	0.941598	
0.8	1.2	0.960673	
0.833333	1.2	0.980785	
0.866667	1.2	0.997539	
0.9	1.2	1.00848	
0.933333	1.2	1.0119	
0.966667	1.2	1.00696	
1	1.2	0.993938	
1.03333	1.2	0.97493	
1.06667	1.2	0.955933	
1.1	1.2	0.939447	
1.13333	1.2	0.926729	
1.16667	1.2	0.918019	
1.2	1.2	0.912753	
1.23333	1.2	0.910255	
1.26667	1.2	0.908943	
1.3	1.2	0.908325	
1.33333	1.2	0.908071	
1.36667	1.2	0.907981	

0.4	1.23333	0.907948	
0.433333	1.23333	0.907948	
0.466667	1.23333	0.907948	
0.5	1.23333	0.907948	
0.533333	1.23333	0.907951	
0.566667	1.23333	0.907965	
0.6	1.23333	0.908022	
0.633333	1.23333	0.908245	
0.666667	1.23333	0.909118	
0.7	1.23333	0.911429	
0.733333	1.23333	0.916146	
0.766667	1.23333	0.92393	
0.8	1.23333	0.934674	
0.833333	1.23333	0.945042	
0.866667	1.23333	0.956443	
0.9	1.23333	0.964525	
0.933333	1.23333	0.967776	
0.966667	1.23333	0.965478	
1	1.23333	0.957887	
1.03333	1.23333	0.948608	
1.06667	1.23333	0.937335	
1.1	1.23333	0.927239	
1.13333	1.23333	0.919386	
1.16667	1.23333	0.914029	
1.2	1.23333	0.91082	
1.23333	1.23333	0.909533	
1.26667	1.23333	0.908613	
1.3	1.23333	0.908194	
1.33333	1.23333	0.908027	
1.36667	1.23333	0.907969	

0.4	1.26667	0.907948	
0.433333	1.26667	0.907948	
0.466667	1.26667	0.907948	
0.5	1.26667	0.907948	
0.533333	1.26667	0.907949	
0.566667	1.26667	0.907953	
0.6	1.26667	0.907975	
0.633333	1.26667	0.908067	
0.666667	1.26667	0.908309	
0.7	1.26667	0.909129	
0.733333	1.26667	0.911026	
0.766667	1.26667	0.914531	
0.8	1.26667	0.919811	
0.833333	1.26667	0.925065	
0.866667	1.26667	0.930243	
0.9	1.26667	0.935407	
0.933333	1.26667	0.937989	
0.966667	1.26667	0.937302	
1	1.26667	0.933524	
1.03333	1.26667	0.928866	
1.06667	1.26667	0.924074	
1.1	1.26667	0.918547	
1.13333	1.26667	0.914197	
1.16667	1.26667	0.911237	
1.2	1.26667	0.909482	
1.23333	1.26667	0.908789	
1.26667	1.26667	0.908352	
1.3	1.26667	0.908093	
1.33333	1.26667	0.907994	
1.36667	1.26667	0.90796	

0.4	1.3	0.907948	
0.433333	1.3	0.907948	
0.466667	1.3	0.907948	
0.5	1.3	0.907948	
0.533333	1.3	0.907948	
0.566667	1.3	0.90795	
0.6	1.3	0.907957	
0.633333	1.3	0.907989	
0.666667	1.3	0.908086	
0.7	1.3	0.908299	
0.733333	1.3	0.908944	
0.766667	1.3	0.91026	
0.8	1.3	0.912421	
0.833333	1.3	0.914741	
0.866667	1.3	0.917082	
0.9	1.3	0.919183	
0.933333	1.3	0.920736	
0.966667	1.3	0.920744	
1	1.3	0.919234	
1.03333	1.3	0.917192	
1.06667	1.3	0.915047	
1.1	1.3	0.91298	
1.13333	1.3	0.910914	
1.16667	1.3	0.9095	
1.2	1.3	0.908665	
1.23333	1.3	0.908332	
1.26667	1.3	0.90813	
1.3	1.3	0.908023	
1.33333	1.3	0.907971	
1.36667	1.3	0.907954	

0.4	1.33333	0.907948	
0.433333	1.33333	0.907948	
0.466667	1.33333	0.907948	
0.5	1.33333	0.907948	
0.533333	1.33333	0.907948	
0.566667	1.33333	0.907949	
0.6	1.33333	0.907951	
0.633333	1.33333	0.90796	
0.666667	1.33333	0.907991	
0.7	1.33333	0.908068	
0.733333	1.33333	0.908219	
0.766667	1.33333	0.908628	
0.8	1.33333	0.909354	
0.833333	1.33333	0.910193	
0.866667	1.33333	0.911074	
0.9	1.33333	0.91187	
0.933333	1.33333	0.912454	
0.966667	1.33333	0.912594	
1	1.33333	0.912123	
1.03333	1.33333	0.911388	
1.06667	1.33333	0.910586	
1.1	1.33333	0.909811	
1.13333	1.33333	0.90914	
1.16667	1.33333	0.908571	
1.2	1.33333	0.908234	
1.23333	1.33333	0.908097	
1.26667	1.33333	0.908017	
1.3	1.33333	0.907976	
1.33333	1.33333	0.907958	
1.36667	1.33333	0.90795	

0.4	1.36667	0.907948	
0.433333	1.36667	0.907948	
0.466667	1.36667	0.907948	
0.5	1.36667	0.907948	
0.533333	1.36667	0.907948	
0.566667	1.36667	0.907948	
0.6	1.36667	0.907949	
0.633333	1.36667	0.907951	
0.666667	1.36667	0.907958	
0.7	1.36667	0.907977	
0.733333	1.36667	0.908019	
0.766667	1.36667	0.908096	
0.8	1.36667	0.908277	
0.833333	1.36667	0.9085	
0.866667	1.36667	0.908748	
0.9	1.36667	0.908978	
0.933333	1.36667	0.909148	
0.966667	1.36667	0.909221	
1	1.36667	0.909124	
1.03333	1.36667	0.90893	
1.06667	1.36667	0.908705	
1.1	1.36667	0.908484	
1.13333	1.36667	0.908291	
1.16667	1.36667	0.908144	
1.2	1.36667	0.908038	
1.23333	1.36667	0.907994	
1.26667	1.36667	0.907969	
1.3	1.36667	0.907956	
1.33333	1.36667	0.907951	
1.36667	1.36667	0.907949	



==> fig/u2.txt <==
0.4	0.4	0.908325	
0.4	0.433333	0.90825	
0.4	0.466667	0.908051	
0.4	0.5	0.907886	
0.4	0.533333	0.907811	
0.4	0.566667	0.907814	
0.4	0.6	0.907848	
0.4	0.633333	0.907882	
0.4	0.666667	0.90791	
0.4	0.7	0.90793	
0.4	0.733333	0.907942	
0.4	0.766667	0.907947	
0.4	0.8	0.907948	
0.4	0.833333	0.907948	
0.4	0.866667	0.907948	
0.4	0.9	0.907948	
0.4	0.933333	0.907948	
0.4	0.966667	0.907948	
0.4	1	0.907948	
0.4	1.03333	0.907948	
0.4	1.06667	0.907948	
0.4	1.1	0.907948	
0.4	1.13333	0.907948	
0.4	1.16667	0.907948	
0.4	1.2	0.907948	
0.4	1.23333	0.907948	
0.4	1.26667	0.907948	
0.4	1.3	0.907948	
0.4	1.33333	0.907948	
0.4	1.36667	0.907948	

0.433333	0.4	0.909232	
0.433333	0.433333	0.908689	
0.433333	0.466667	0.907389	
0.433333	0.5	0.906663	
0.433333	0.533333	0.906453	
0.433333	0.566667	0.906603	
0.433333	0.6	0.906883	
0.433333	0.633333	0.907187	
0.433333	0.666667	0.907408	
0.433333	0.7	0.9076	
0.433333	0.733333	0.907749	
0.433333	0.766667	0.907851	
0.433333	0.8	0.907909	
0.433333	0.833333	0.907935	
0.433333	0.866667	0.907941	
0.433333	0.9	0.907944	
0.433333	0.933333	0.907946	
0.433333	0.966667	0.907947	
0.433333	1	0.907947	
0.433333	1.03333	0.907948	
0.433333	1.06667	0.907948	
0.433333	1.1	0.907948	
0.433333	1.13333	0.907948	
0.433333	1.16667	0.907948	
0.433333	1.2	0.907948	
0.433333	1.23333	0.907948	
0.433333	1.26667	0.907948	
0.433333	1.3	0.907948	
0.433333	1.33333	0.907948	
0.433333	1.36667	0.907948	

0.466667	0.4	0.910283	
0.466667	0.433333	0.908659	
0.466667	0.466667	0.904369	
0.466667	0.5	0.902585	
0.466667	0.533333	0.902178	
0.466667	0.566667	0.902687	
0.466667	0.6	0.903547	
0.466667	0.633333	0.904412	
0.466667	0.666667	0.905221	
0.466667	0.7	0.905917	
0.466667	0.733333	0.906547	
0.466667	0.766667	0.90707	
0.466667	0.8	0.907457	
0.466667	0.833333	0.90773	
0.466667	0.866667	0.907859	
0.466667	0.9	0.907899	
0.466667	0.933333	0.907922	
0.466667	0.966667	0.907934	
0.466667	1	0.90794	
0.466667	1.03333	0.907944	
0.466667	1.06667	0.907946	
0.466667	1.1	0.907947	
0.466667	1.13333	0.907948	
0.466667	1.16667	0.907948	
0.466667	1.2	0.907948	
0.466667	1.23333	0.907948	
0.466667	1.26667	0.907948	
0.466667	1.3	0.907948	
0.466667	1.33333	0.907948	
0.466667	1.36667	0.907948	

0.5	0.4	0.910976	
0.5	0.433333	0.907928	
0.5	0.466667	0.900558	
0.5	0.5	0.896098	
0.5	0.533333	0.895099	
0.5	0.566667	0.895822	
0.5	0.6	0.897211	
0.5	0.633333	0.898353	
0.5	0.666667	0.899484	
0.5	0.7	0.901082	
0.5	0.733333	0.902695	
0.5	0.766667	0.904185	
0.5	0.8	0.905461	
0.5	0.833333	0.906566	
0.5	0.866667	0.90725	
0.5	0.9	0.907624	
0.5	0.933333	0.90776	
0.5	0.966667	0.907845	
0.5	1	0.907894	
0.5	1.03333	0.907924	
0.5	1.06667	0.907937	
0.5	1.1	0.907944	
0.5	1.13333	0.907946	
0.5	1.16667	0.907947	
0.5	1.2	0.907948	
0.5	1.23333	0.907948	
0.5	1.26667	0.907948	
0.5	1.3	0.907948	
0.5	1.33333	0.907948	
0.5	1.36667	0.907948	

0.533333	0.4	0.911054	
0.533333	0.433333	0.906738	
0.533333	0.466667	0.897028	
0.533333	0.5	0.890103	
0.533333	0.533333	0.887442	
0.533333	0.566667	0.887698	
0.533333	0.6	0.889002	
0.533333	0.633333	0.889051	
0.533333	0.666667	0.889026	
0.533333	0.7	0.89035	
0.533333	0.733333	0.893557	
0.533333	0.766667	0.896876	
0.533333	0.8	0.899981	
0.533333	0.833333	0.903011	
0.533333	0.866667	0.905077	
0.533333	0.9	0.906394	
0.533333	0.933333	0.907173	
0.533333	0.966667	0.90749	
0.533333	1	0.907695	
0.533333	1.03333	0.907834	
0.533333	1.06667	0.907899	
0.533333	1.1	0.907929	
0.533333	1.13333	0.907941	
0.533333	1.16667	0.907945	
0.533333	1.2	0.907947	
0.533333	1.23333	0.907948	
0.533333	1.26667	0.907948	
0.533333	1.3	0.907948	
0.533333	1.33333	0.907948	
0.533333	1.36667	0.907948	

0.566667	0.4	0.910529	
0.566667	0.433333	0.905505	
0.566667	0.466667	0.8946	
0.566667	0.5	0.886252	
0.566667	0.533333	0.882383	
0.566667	0.566667	0.880856	
0.566667	0.6	0.880718	
0.566667	0.633333	0.87734	
0.566667	0.666667	0.873339	
0.566667	0.7	0.87149	
0.566667	0.733333	0.874	
0.566667	0.766667	0.881046	
0.566667	0.8	0.887395	
0.566667	0.833333	0.894834	
0.566667	0.866667	0.900024	
0.566667	0.9	0.903312	
0.566667	0.933333	0.905371	
0.566667	0.966667	0.906623	
0.566667	1	0.907223	
0.566667	1.03333	0.9076	
0.566667	1.06667	0.907795	
0.566667	1.1	0.907886	
0.566667	1.13333	0.907926	
0.566667	1.16667	0.907942	
0.566667	1.2	0.907947	
0.566667	1.23333	0.907948	
0.566667	1.26667	0.907948	
0.566667	1.3	0.907948	
0.566667	1.33333	0.907948	
0.566667	1.36667	0.907948	

0.6	0.4	0.909727	
0.6	0.433333	0.904842	
0.6	0.466667	0.894194	
0.6	0.5	0.885779	
0.6	0.533333	0.88127	
0.6	0.566667	0.878467	
0.6	0.6	0.87375	
0.6	0.633333	0.863765	
0.6	0.666667	0.851748	
0.6	0.7	0.842226	
0.6	0.733333	0.839489	
0.6	0.766667	0.846118	
0.6	0.8	0.861518	
0.6	0.833333	0.878129	
0.6	0.866667	0.889992	
0.6	0.9	0.897608	
0.6	0.933333	0.902137	
0.6	0.966667	0.904822	
0.6	1	0.90641	
0.6	1.03333	0.907189	
0.6	1.06667	0.907614	
0.6	1.1	0.907823	
0.6	1.13333	0.907913	
0.6	1.16667	0.907945	
0.6	1.2	0.907952	
0.6	1.23333	0.907952	
0.6	1.26667	0.90795	
0.6	1.3	0.907949	
0.6	1.33333	0.907949	
0.6	1.36667	0.907948	

0.633333	0.4	0.90904	
0.633333	0.433333	0.904862	
0.633333	0.466667	0.895172	
0.633333	0.5	0.885799	
0.633333	0.533333	0.878213	
0.633333	0.566667	0.86991	
0.633333	0.6	0.856866	
0.633333	0.633333	0.830629	
0.633333	0.666667	0.802884	
0.633333	0.7	0.779057	
0.633333	0.733333	0.765464	
0.633333	0.766667	0.76682	
0.633333	0.8	0.784777	
0.633333	0.833333	0.825003	
0.633333	0.866667	0.862865	
0.633333	0.9	0.887222	
0.633333	0.933333	0.900362	
0.633333	0.966667	0.90585	
0.633333	1	0.907955	
0.633333	1.03333	0.90842	
0.633333	1.06667	0.908466	
0.633333	1.1	0.908364	
0.633333	1.13333	0.908225	
0.633333	1.16667	0.908108	
0.633333	1.2	0.90803	
0.633333	1.23333	0.907981	
0.633333	1.26667	0.907964	
0.633333	1.3	0.907955	
0.633333	1.33333	0.90795	
0.633333	1.36667	0.907949	

0.666667	0.4	0.908524	
0.666667	0.433333	0.904612	
0.666667	0.466667	0.894147	
0.666667	0.5	0.878463	
0.666667	0.533333	0.85893	
0.666667	0.566667	0.834635	
0.666667	0.6	0.803042	
0.666667	0.633333	0.758874	
0.666667	0.666667	0.718992	
0.666667	0.7	0.689427	
0.666667	0.733333	0.670104	
0.666667	0.766667	0.665901	
0.666667	0.8	0.678741	
0.666667	0.833333	0.710333	
0.666667	0.866667	0.761656	
0.666667	0.9	0.828408	
0.666667	0.933333	0.878324	
0.666667	0.966667	0.907999	
0.666667	1	0.915924	
0.666667	1.03333	0.915216	
0.666667	1.06667	0.912845	
0.666667	1.1	0.911159	
0.666667	1.13333	0.909854	
0.666667	1.16667	0.908951	
0.666667	1.2	0.908416	
0.666667	1.23333	0.908126	
0.666667	1.26667	0.90801	
0.666667	1.3	0.907975	
0.666667	1.33333	0.907958	
0.666667	1.36667	0.907951	

0.7	0.4	0.908168	
0.7	0.433333	0.90446	
0.7	0.466667	0.892309	
0.7	0.5	0.863776	
0.7	0.533333	0.82264	
0.7	0.566667	0.7752	
0.7	0.6	0.722304	
0.7	0.633333	0.673485	
0.7	0.666667	0.636261	
0.7	0.7	0.609221	
0.7	0.733333	0.590339	
0.7	0.766667	0.584116	
0.7	0.8	0.590774	
0.7	0.833333	0.61043	
0.7	0.866667	0.643742	
0.7	0.9	0.694486	
0.7	0.933333	0.77522	
0.7	0.966667	0.850373	
0.7	1	0.903366	
0.7	1.03333	0.928174	
0.7	1.06667	0.924473	
0.7	1.1	0.918279	
0.7	1.13333	0.914241	
0.7	1.16667	0.911387	
0.7	1.2	0.909593	
0.7	1.23333	0.908601	
0.7	1.26667	0.908183	
0.7	1.3	0.908025	
0.7	1.33333	0.907977	
0.7	1.36667	0.907956	

0.733333	0.4	0.907957	
0.733333	0.433333	0.904605	
0.733333	0.466667	0.891816	
0.733333	0.5	0.855526	
0.733333	0.533333	0.786059	
0.733333	0.566667	0.711494	
0.733333	0.6	0.641839	
0.733333	0.633333	0.597635	
0.733333	0.666667	0.568665	
0.733333	0.7	0.550111	
0.733333	0.733333	0.539498	
0.733333	0.766667	0.535301	
0.733333	0.8	0.537996	
0.733333	0.833333	0.547784	
0.733333	0.866667	0.566229	
0.733333	0.9	0.597014	
0.733333	0.933333	0.643953	
0.733333	0.966667	0.720735	
0.733333	1	0.826936	
0.733333	1.03333	0.894525	
0.733333	1.06667	0.937442	
0.733333	1.1	0.933045	
0.733333	1.13333	0.922827	
0.733333	1.16667	0.916382	
0.733333	1.2	0.912152	
0.733333	1.23333	0.909747	
0.733333	1.26667	0.908637	
0.733333	1.3	0.908184	
0.733333	1.33333	0.908018	
0.733333	1.36667	0.907969	

0.766667	0.4	0.907868	
0.766667	0.433333	0.905102	
0.766667	0.466667	0.893033	
0.766667	0.5	0.853937	
0.766667	0.533333	0.7693	
0.766667	0.566667	0.661617	
0.766667	0.6	0.586877	
0.766667	0.633333	0.551206	
0.766667	0.666667	0.531797	
0.766667	0.7	0.521674	
0.766667	0.733333	0.516853	
0.766667	0.766667	0.515114	
0.766667	0.8	0.516036	
0.766667	0.833333	0.520198	
0.766667	0.866667	0.529161	
0.766667	0.9	0.546365	
0.766667	0.933333	0.574993	
0.766667	0.966667	0.61979	
0.766667	1	0.691178	
0.766667	1.03333	0.790132	
0.766667	1.06667	0.885002	
0.766667	1.1	0.941539	
0.766667	1.13333	0.938261	
0.766667	1.16667	0.924772	
0.766667	1.2	0.916609	
0.766667	1.23333	0.911931	
0.766667	1.26667	0.909582	
0.766667	1.3	0.908539	
0.766667	1.33333	0.908133	
0.766667	1.36667	0.907992	

0.8	0.4	0.907864	
0.8	0.433333	0.905857	
0.8	0.466667	0.896042	
0.8	0.5	0.859498	
0.8	0.533333	0.771333	
0.8	0.566667	0.642495	
0.8	0.6	0.561569	
0.8	0.633333	0.531672	
0.8	0.666667	0.517512	
0.8	0.7	0.511201	
0.8	0.733333	0.508495	
0.8	0.766667	0.507565	
0.8	0.8	0.507773	
0.8	0.833333	0.509535	
0.8	0.866667	0.51345	
0.8	0.9	0.522567	
0.8	0.933333	0.539284	
0.8	0.966667	0.567174	
0.8	1	0.61281	
0.8	1.03333	0.683773	
0.8	1.06667	0.774068	
0.8	1.1	0.874879	
0.8	1.13333	0.938795	
0.8	1.16667	0.938127	
0.8	1.2	0.923227	
0.8	1.23333	0.915364	
0.8	1.26667	0.911167	
0.8	1.3	0.909172	
0.8	1.33333	0.908348	
0.8	1.36667	0.908049	

0.833333	0.4	0.907895	
0.833333	0.433333	0.906745	
0.833333	0.466667	0.900321	
0.833333	0.5	0.875549	
0.833333	0.533333	0.796343	
0.833333	0.566667	0.664596	
0.833333	0.6	0.561978	
0.833333	0.633333	0.527943	
0.833333	0.666667	0.514135	
0.833333	0.7	0.508237	
0.833333	0.733333	0.505812	
0.833333	0.766667	0.50492	
0.833333	0.8	0.504887	
0.833333	0.833333	0.505624	
0.833333	0.866667	0.507842	
0.833333	0.9	0.511606	
0.833333	0.933333	0.520292	
0.833333	0.966667	0.540384	
0.833333	1	0.583297	
0.833333	1.03333	0.614971	
0.833333	1.06667	0.691889	
0.833333	1.1	0.786715	
0.833333	1.13333	0.883566	
0.833333	1.16667	0.937232	
0.833333	1.2	0.931497	
0.833333	1.23333	0.918956	
0.833333	1.26667	0.912906	
0.833333	1.3	0.909914	
0.833333	1.33333	0.908617	
0.833333	1.36667	0.908124	

0.866667	0.4	0.907921	
0.866667	0.433333	0.907246	
0.866667	0.466667	0.903585	
0.866667	0.5	0.88856	
0.866667	0.533333	0.837355	
0.866667	0.566667	0.718396	
0.866667	0.6	0.582034	
0.866667	0.633333	0.532765	
0.866667	0.666667	0.514073	
0.866667	0.7	0.507579	
0.866667	0.733333	0.504893	
0.866667	0.766667	0.503835	
0.866667	0.8	0.503575	
0.866667	0.833333	0.503942	
0.866667	0.866667	0.504934	
0.866667	0.9	0.507526	
0.866667	0.933333	0.512747	
0.866667	0.966667	0.525533	
0.866667	1	0.557682	
0.866667	1.03333	0.593875	
0.866667	1.06667	0.651973	
0.866667	1.1	0.734515	
0.866667	1.13333	0.825719	
0.866667	1.16667	0.90578	
0.866667	1.2	0.934839	
0.866667	1.23333	0.923535	
0.866667	1.26667	0.914741	
0.866667	1.3	0.910717	
0.866667	1.33333	0.908918	
0.866667	1.36667	0.908212	

0.9	0.4	0.907937	
0.9	0.433333	0.907581	
0.9	0.466667	0.905316	
0.9	0.5	0.896791	
0.9	0.533333	0.867766	
0.9	0.566667	0.784386	
0.9	0.6	0.641268	
0.9	0.633333	0.553948	
0.9	0.666667	0.520506	
0.9	0.7	0.509164	
0.9	0.733333	0.505484	
0.9	0.766667	0.503911	
0.9	0.8	0.503331	
0.9	0.833333	0.50339	
0.9	0.866667	0.504012	
0.9	0.9	0.50548	
0.9	0.933333	0.50915	
0.9	0.966667	0.518504	
0.9	1	0.541268	
0.9	1.03333	0.571814	
0.9	1.06667	0.629876	
0.9	1.1	0.697015	
0.9	1.13333	0.780903	
0.9	1.16667	0.865538	
0.9	1.2	0.930341	
0.9	1.23333	0.926039	
0.9	1.26667	0.91685	
0.9	1.3	0.911501	
0.9	1.33333	0.909214	
0.9	1.36667	0.908301	

0.933333	0.4	0.907945	
0.933333	0.433333	0.907782	
0.933333	0.466667	0.906498	
0.933333	0.5	0.900997	
0.933333	0.533333	0.884454	
0.933333	0.566667	0.837225	
0.933333	0.6	0.724077	
0.933333	0.633333	0.608474	
0.933333	0.666667	0.541928	
0.933333	0.7	0.516561	
0.933333	0.733333	0.508089	
0.933333	0.766667	0.505384	
0.933333	0.8	0.504164	
0.933333	0.833333	0.503816	
0.933333	0.866667	0.504146	
0.933333	0.9	0.505304	
0.933333	0.933333	0.508105	
0.933333	0.966667	0.514901	
0.933333	1	0.532692	
0.933333	1.03333	0.56039	
0.933333	1.06667	0.611504	
0.933333	1.1	0.676275	
0.933333	1.13333	0.749267	
0.933333	1.16667	0.834257	
0.933333	1.2	0.922563	
0.933333	1.23333	0.925226	
0.933333	1.26667	0.91812	
0.933333	1.3	0.912219	
0.933333	1.33333	0.909463	
0.933333	1.36667	0.908376	

0.966667	0.4	0.907948	
0.966667	0.433333	0.907885	
0.966667	0.466667	0.907239	
0.966667	0.5	0.903954	
0.966667	0.533333	0.892929	
0.966667	0.566667	0.865408	
0.966667	0.6	0.799381	
0.966667	0.633333	0.684893	
0.966667	0.666667	0.593563	
0.966667	0.7	0.539432	
0.966667	0.733333	0.517367	
0.966667	0.766667	0.509434	
0.966667	0.8	0.50691	
0.966667	0.833333	0.505674	
0.966667	0.866667	0.505586	
0.966667	0.9	0.506568	
0.966667	0.933333	0.509345	
0.966667	0.966667	0.515911	
0.966667	1	0.529789	
0.966667	1.03333	0.56091	
0.966667	1.06667	0.608969	
0.966667	1.1	0.66969	
0.966667	1.13333	0.742165	
0.966667	1.16667	0.820677	
0.966667	1.2	0.918536	
0.966667	1.23333	0.923778	
0.966667	1.26667	0.918256	
0.966667	1.3	0.912468	
0.966667	1.33333	0.909603	
0.966667	1.36667	0.908423	

1	0.4	0.907948	
1	0.433333	0.907929	
1	0.466667	0.907649	
1	0.5	0.905884	
1	0.533333	0.89904	
1	0.566667	0.880553	
1	0.6	0.840288	
1	0.633333	0.762981	
1	0.666667	0.668898	
1	0.7	0.592023	
1	0.733333	0.544392	
1	0.766667	0.522474	
1	0.8	0.513536	
1	0.833333	0.510323	
1	0.866667	0.509272	
1	0.9	0.509971	
1	0.933333	0.512959	
1	0.966667	0.52018	
1	1	0.535461	
1	1.03333	0.570253	
1	1.06667	0.620456	
1	1.1	0.684086	
1	1.13333	0.761566	
1	1.16667	0.847553	
1	1.2	0.922767	
1	1.23333	0.923298	
1	1.26667	0.917338	
1	1.3	0.91218	
1	1.33333	0.909536	
1	1.36667	0.908416	

1.03333	0.4	0.907948	
1.03333	0.433333	0.907943	
1.03333	0.466667	0.907853	
1.03333	0.5	0.90712	
1.03333	0.533333	0.903691	
1.03333	0.566667	0.892904	
1.03333	0.6	0.866885	
1.03333	0.633333	0.814366	
1.03333	0.666667	0.739012	
1.03333	0.7	0.661932	
1.03333	0.733333	0.600058	
1.03333	0.766667	0.558388	
1.03333	0.8	0.536354	
1.03333	0.833333	0.524502	
1.03333	0.866667	0.520856	
1.03333	0.9	0.520887	
1.03333	0.933333	0.525143	
1.03333	0.966667	0.53578	
1.03333	1	0.557031	
1.03333	1.03333	0.599586	
1.03333	1.06667	0.654418	
1.03333	1.1	0.724247	
1.03333	1.13333	0.805158	
1.03333	1.16667	0.882837	
1.03333	1.2	0.924396	
1.03333	1.23333	0.920395	
1.03333	1.26667	0.915928	
1.03333	1.3	0.911585	
1.03333	1.33333	0.909327	
1.03333	1.36667	0.90836	

1.06667	0.4	0.907948	
1.06667	0.433333	0.907946	
1.06667	0.466667	0.90792	
1.06667	0.5	0.907657	
1.06667	0.533333	0.906158	
1.06667	0.566667	0.900546	
1.06667	0.6	0.885099	
1.06667	0.633333	0.850281	
1.06667	0.666667	0.794704	
1.06667	0.7	0.725408	
1.06667	0.733333	0.662974	
1.06667	0.766667	0.612514	
1.06667	0.8	0.577206	
1.06667	0.833333	0.557035	
1.06667	0.866667	0.546961	
1.06667	0.9	0.54599	
1.06667	0.933333	0.55246	
1.06667	0.966667	0.568196	
1.06667	1	0.597294	
1.06667	1.03333	0.649885	
1.06667	1.06667	0.716304	
1.06667	1.1	0.783725	
1.06667	1.13333	0.847501	
1.06667	1.16667	0.902864	
1.06667	1.2	0.921838	
1.06667	1.23333	0.918172	
1.06667	1.26667	0.914329	
1.06667	1.3	0.910878	
1.06667	1.33333	0.909064	
1.06667	1.36667	0.908283	

1.1	0.4	0.907948	
1.1	0.433333	0.907947	
1.1	0.466667	0.907936	
1.1	0.5	0.907856	
1.1	0.533333	0.907285	
1.1	0.566667	0.904734	
1.1	0.6	0.896512	
1.1	0.633333	0.875607	
1.1	0.666667	0.838541	
1.1	0.7	0.785456	
1.1	0.733333	0.724727	
1.1	0.766667	0.674447	
1.1	0.8	0.633126	
1.1	0.833333	0.607607	
1.1	0.866667	0.59327	
1.1	0.9	0.592493	
1.1	0.933333	0.602977	
1.1	0.966667	0.62522	
1.1	1	0.662639	
1.1	1.03333	0.717359	
1.1	1.06667	0.775416	
1.1	1.1	0.828888	
1.1	1.13333	0.879929	
1.1	1.16667	0.911154	
1.1	1.2	0.918018	
1.1	1.23333	0.915185	
1.1	1.26667	0.912363	
1.1	1.3	0.910134	
1.1	1.33333	0.908781	
1.1	1.36667	0.908198	

1.13333	0.4	0.907948	
1.13333	0.433333	0.907948	
1.13333	0.466667	0.907943	
1.13333	0.5	0.907904	
1.13333	0.533333	0.907727	
1.13333	0.566667	0.906719	
1.13333	0.6	0.902898	
1.13333	0.633333	0.891821	
1.13333	0.666667	0.869641	
1.13333	0.7	0.83494	
1.13333	0.733333	0.789149	
1.13333	0.766667	0.738979	
1.13333	0.8	0.699294	
1.13333	0.833333	0.672276	
1.13333	0.866667	0.657241	
1.13333	0.9	0.655684	
1.13333	0.933333	0.668234	
1.13333	0.966667	0.695255	
1.13333	1	0.737206	
1.13333	1.03333	0.785338	
1.13333	1.06667	0.830926	
1.13333	1.1	0.868884	
1.13333	1.13333	0.896625	
1.13333	1.16667	0.911931	
1.13333	1.2	0.914421	
1.13333	1.23333	0.91253	
1.13333	1.26667	0.910703	
1.13333	1.3	0.909322	
1.13333	1.33333	0.908513	
1.13333	1.36667	0.908117	

1.16667	0.4	0.907948	
1.16667	0.433333	0.907948	
1.16667	0.466667	0.907946	
1.16667	0.5	0.90793	
1.16667	0.533333	0.90784	
1.16667	0.566667	0.907529	
1.16667	0.6	0.905996	
1.16667	0.633333	0.900945	
1.16667	0.666667	0.88944	
1.16667	0.7	0.869473	
1.16667	0.733333	0.840939	
1.16667	0.766667	0.806027	
1.16667	0.8	0.768963	
1.16667	0.833333	0.74452	
1.16667	0.866667	0.731353	
1.16667	0.9	0.730666	
1.16667	0.933333	0.742452	
1.16667	0.966667	0.765601	
1.16667	1	0.801171	
1.16667	1.03333	0.836292	
1.16667	1.06667	0.866733	
1.16667	1.1	0.889656	
1.16667	1.13333	0.904099	
1.16667	1.16667	0.910637	
1.16667	1.2	0.911606	
1.16667	1.23333	0.91052	
1.16667	1.26667	0.909476	
1.16667	1.3	0.908708	
1.16667	1.33333	0.90826	
1.16667	1.36667	0.90805	

1.2	0.4	0.907948	
1.2	0.433333	0.907948	
1.2	0.466667	0.907947	
1.2	0.5	0.907941	
1.2	0.533333	0.907905	
1.2	0.566667	0.907749	
1.2	0.6	0.907282	
1.2	0.633333	0.905319	
1.2	0.666667	0.900271	
1.2	0.7	0.890516	
1.2	0.733333	0.875379	
1.2	0.766667	0.855534	
1.2	0.8	0.833391	
1.2	0.833333	0.815176	
1.2	0.866667	0.804788	
1.2	0.9	0.803739	
1.2	0.933333	0.811983	
1.2	0.966667	0.828025	
1.2	1	0.849031	
1.2	1.03333	0.870112	
1.2	1.06667	0.887263	
1.2	1.1	0.899297	
1.2	1.13333	0.906292	
1.2	1.16667	0.90924	
1.2	1.2	0.909709	
1.2	1.23333	0.909195	
1.2	1.26667	0.908685	
1.2	1.3	0.908313	
1.2	1.33333	0.908099	
1.2	1.36667	0.907997	

1.23333	0.4	0.907948	
1.23333	0.433333	0.907948	
1.23333	0.466667	0.907948	
1.23333	0.5	0.907946	
1.23333	0.533333	0.907935	
1.23333	0.566667	0.907882	
1.23333	0.6	0.907687	
1.23333	0.633333	0.907117	
1.23333	0.666667	0.905246	
1.23333	0.7	0.901093	
1.23333	0.733333	0.893828	
1.23333	0.766667	0.883444	
1.23333	0.8	0.871151	
1.23333	0.833333	0.861997	
1.23333	0.866667	0.854263	
1.23333	0.9	0.852087	
1.23333	0.933333	0.855795	
1.23333	0.966667	0.864525	
1.23333	1	0.876336	
1.23333	1.03333	0.885769	
1.23333	1.06667	0.895628	
1.23333	1.1	0.902665	
1.23333	1.13333	0.906745	
1.23333	1.16667	0.908457	
1.23333	1.2	0.908768	
1.23333	1.23333	0.908605	
1.23333	1.26667	0.908352	
1.23333	1.3	0.908147	
1.23333	1.33333	0.908029	
1.23333	1.36667	0.907974	

1.26667	0.4	0.907948	
1.26667	0.433333	0.907948	
1.26667	0.466667	0.907948	
1.26667	0.5	0.907948	
1.26667	0.533333	0.907944	
1.26667	0.566667	0.907928	
1.26667	0.6	0.907858	
1.26667	0.633333	0.907629	
1.26667	0.666667	0.907116	
1.26667	0.7	0.905612	
1.26667	0.733333	0.90264	
1.26667	0.766667	0.897937	
1.26667	0.8	0.891937	
1.26667	0.833333	0.887256	
1.26667	0.866667	0.883552	
1.26667	0.9	0.881427	
1.26667	0.933333	0.882598	
1.26667	0.966667	0.886707	
1.26667	1	0.892575	
1.26667	1.03333	0.897271	
1.26667	1.06667	0.901285	
1.26667	1.1	0.905025	
1.26667	1.13333	0.907179	
1.26667	1.16667	0.908089	
1.26667	1.2	0.908282	
1.26667	1.23333	0.90822	
1.26667	1.26667	0.908141	
1.26667	1.3	0.908044	
1.26667	1.33333	0.907987	
1.26667	1.36667	0.90796	

1.3	0.4	0.907948	
1.3	0.433333	0.907948	
1.3	0.466667	0.907948	
1.3	0.5	0.907948	
1.3	0.533333	0.907947	
1.3	0.566667	0.907942	
1.3	0.6	0.907921	
1.3	0.633333	0.907844	
1.3	0.666667	0.907646	
1.3	0.7	0.90726	
1.3	0.733333	0.906242	
1.3	0.766667	0.904465	
1.3	0.8	0.902008	
1.3	0.833333	0.899925	
1.3	0.866667	0.898251	
1.3	0.9	0.8972	
1.3	0.933333	0.89733	
1.3	0.966667	0.898899	
1.3	1	0.90136	
1.3	1.03333	0.903409	
1.3	1.06667	0.905149	
1.3	1.1	0.906514	
1.3	1.13333	0.907519	
1.3	1.16667	0.907955	
1.3	1.2	0.908062	
1.3	1.23333	0.908045	
1.3	1.26667	0.908017	
1.3	1.3	0.907988	
1.3	1.33333	0.907964	
1.3	1.36667	0.907953	

1.33333	0.4	0.907948	
1.33333	0.433333	0.907948	
1.33333	0.466667	0.907948	
1.33333	0.5	0.907948	
1.33333	0.533333	0.907948	
1.33333	0.566667	0.907947	
1.33333	0.6	0.907941	
1.33333	0.633333	0.90792	
1.33333	0.666667	0.907859	
1.33333	0.7	0.907726	
1.33333	0.733333	0.907487	
1.33333	0.766667	0.906937	
1.33333	0.8	0.906116	
1.33333	0.833333	0.905353	
1.33333	0.866667	0.904717	
1.33333	0.9	0.904317	
1.33333	0.933333	0.904241	
1.33333	0.966667	0.904705	
1.33333	1	0.905547	
1.33333	1.03333	0.906296	
1.33333	1.06667	0.906934	
1.33333	1.1	0.907424	
1.33333	1.13333	0.90775	
1.33333	1.16667	0.907929	
1.33333	1.2	0.907979	
1.33333	1.23333	0.907977	
1.33333	1.26667	0.907969	
1.33333	1.3	0.90796	
1.33333	1.33333	0.907954	
1.33333	1.36667	0.90795	

1.36667	0.4	0.907948	
1.36667	0.433333	0.907948	
1.36667	0.466667	0.907948	
1.36667	0.5	0.907948	
1.36667	0.533333	0.907948	
1.36667	0.566667	0.907948	
1.36667	0.6	0.907947	
1.36667	0.633333	0.907942	
1.36667	0.666667	0.907927	
1.36667	0.7	0.907893	
1.36667	0.733333	0.907827	
1.36667	0.766667	0.907717	
1.36667	0.8	0.907501	
1.36667	0.833333	0.907285	
1.36667	0.866667	0.907094	
1.36667	0.9	0.90697	
1.36667	0.933333	0.906941	
1.36667	0.966667	0.907022	
1.36667	1	0.907246	
1.36667	1.03333	0.907461	
1.36667	1.06667	0.907648	
1.36667	1.1	0.907791	
1.36667	1.13333	0.907885	
1.36667	1.16667	0.907935	
1.36667	1.2	0.907954	
1.36667	1.23333	0.907955	
1.36667	1.26667	0.907953	
1.36667	1.3	0.907951	
1.36667	1.33333	0.907949	
1.36667	1.36667	0.907949	


